Multimodal and Multiview Deep Fusion for Autonomous Marine Navigation

We propose a cross attention transformer based method for multimodal sensor fusion to build a birds eye view of a vessels surroundings supporting safer autonomous marine navigation. The model deeply fuses multiview RGB and long wave infrared images with sparse LiDAR point clouds. Training also integrates X band radar and electronic chart data to inform predictions. The resulting view provides a detailed reliable scene representation improving navigational accuracy and robustness. Real world sea trials confirm the methods effectiveness even in adverse weather and complex maritime settings.

==> figures/sketchpads/sketch.json <==
{"version":"2022.10.18.0","config":{"name":"Drawing.sketchpad","surface":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"pattern","pattern":{"type":"pattern","reflect":"no-reflect","repeat":"repeat","smoothing":false,"src":"blueprint","sx":1,"sy":1,"x0":0.5,"x1":1,"y0":0.5,"y1":1},"isFill":true},"clipPath":{"enabled":true,"style":{"strokeStyle":"black","lineWidth":1}},"description":"Made with Sketchpad","metadata":{},"exportDPI":72,"exportFormat":"png","exportQuality":0.95,"units":"px","width":1731,"height":1096,"pages":[{"width":1731,"height":1096}],"uuid":"19b1543f-2ee9-4e36-a1b9-dcf33be4facb"},"layers":[{"type":"rectangle","cutout":0,"roundness":0,"blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"bbox":{"x":764.7727450578816,"y":291.6034137821247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"918ea922-5750-4c22-bf5c-b8111caf811e","seed":904486,"pointerId":"you_65616","parentId":"Top","idx":0},{"type":"fancyText","content":"postgres DB","fontFamily":"lato","fontSize":39,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"filter":{"enabled":false,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":false,"opacity":0,"type":"gradient","gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0.5,"y1":1,"x2":0.5,"y2":0},"isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":1,"lineWidthVariance":0,"miterLimit":4,"color":"black"},"bbox":{"x":778.8484019052448,"y":307.2399683042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"902b5efa-0395-4132-a43b-bd834e148f14","seed":1795305409,"pointerId":"you_65690","parentId":"Top","idx":1},{"type":"rectangle","cutout":0,"roundness":0,"blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"bbox":{"x":380.9765625,"y":145.140625,"width":165,"height":330,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"58c7a2ad-e85d-41d7-830d-cc6763b772c3","seed":418764456,"pointerId":"you_65714","parentId":"Top","idx":2},{"type":"fancyText","content":"NAS\nstorage\n","fontFamily":"lato","fontSize":43.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"filter":{"enabled":false,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":false,"opacity":0,"type":"gradient","gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0.5,"y1":1,"x2":0.5,"y2":0},"isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":1,"lineWidthVariance":0,"miterLimit":4,"color":"black"},"bbox":{"x":384.6562499999,"y":269.1928249209187,"width":155.2262090484101,"height":91.56889382898127,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"7f28726a-cdf2-43cd-8c75-187654762d73","seed":1569780141,"pointerId":"you_65718","parentId":"Top","idx":3},{"type":"ellipse","cutout":0,"roundness":0,"bbox":{"x":1319.9563388078816,"y":251.34169503212468,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"ed7918d3-5eab-44ee-be0d-e7bd5ed5a885","idx":4,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top","filter":{"enabled":true,"opened":true,"stack":[]}},{"type":"fancyText","content":"training jobs","fontFamily":"lato","fontSize":39,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":1331.3366831552448,"y":268.5680933042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"8f0222d7-438e-4e46-a91a-a11a46cd93cb","idx":5,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"ellipse","cutout":0,"roundness":0,"bbox":{"x":1319.1243075578816,"y":335.5291950321247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"f92f9651-f5b6-4782-897c-3bd170ff8970","idx":6,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top","filter":{"enabled":true,"opened":true,"stack":[]}},{"type":"fancyText","content":"notebooks","fontFamily":"lato","fontSize":43.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":1330.6374644052448,"y":348.6227808042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"c64ca6d3-dd81-4f12-8197-dce240e49d59","idx":7,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"rectangle","cutout":0,"roundness":0,"bbox":{"x":1142.9133700578816,"y":213.86513253212468,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"1199cab8-8053-4e90-8e7d-0c675ffd070b","idx":8,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"experiment 1.0","fontFamily":"lato","fontSize":32,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":1156.9890269052448,"y":229.37278080427515,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"55f41831-c83a-4c73-a210-40b12112220f","idx":9,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"rectangle","cutout":0,"roundness":0,"bbox":{"x":1142.1711825578816,"y":288.7713825321247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"e5248df7-f558-42b4-b91d-7af17fdbbef7","idx":10,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"experiment 1.1","fontFamily":"lato","fontSize":32,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":1156.2468394052448,"y":302.9665308042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"43339fae-a17f-4f76-8749-78f13e12f4dc","idx":11,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"rectangle","cutout":0,"roundness":0,"bbox":{"x":1142.2610263078816,"y":374.9354450321247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"42bbd596-9ffe-4712-aaa6-60f0ab9946a1","idx":12,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"experiment 1.Y","fontFamily":"lato","fontSize":32,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":1156.3366831552448,"y":390.4391870542752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"0fefd1e6-5624-44fe-a7ae-c4558652678f","idx":13,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"ellipse","cutout":0,"roundness":0,"bbox":{"x":956.2102450578816,"y":290.6034137821247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"b7d0a958-10bb-4514-89bc-568dd9b37c7e","idx":14,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top","filter":{"enabled":true,"opened":true,"stack":[]},"sides":15,"slope":0.1},{"type":"fancyText","content":"Dataset fetcher","fontFamily":"lato","fontSize":31,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":969.8132456552448,"y":308.3259058042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"594485b3-338d-4756-a0a4-d79d6ed09d4d","idx":15,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"rectangle","cutout":0,"roundness":0,"bbox":{"x":212.14774505788165,"y":281.0487262821247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"ab8acfc1-5756-4b9c-b17d-2436d50fce92","idx":16,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"raw data","fontFamily":"lato","fontSize":43.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":224.53199565524477,"y":296.0446558042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"4d4e52e2-b5d1-4359-aba0-970f5e6687ee","idx":17,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"rectangle","cutout":0,"roundness":0,"bbox":{"x":22.843057557881593,"y":206.47841378212468,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"053ff492-2c96-41e2-88ef-aa0550cab63f","idx":18,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"Mission A","fontFamily":"lato","fontSize":43.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":36.91871440524483,"y":221.85324955427518,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"36d440eb-e83a-4d7e-b548-d65d1c7ac515","idx":19,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"rectangle","cutout":0,"roundness":0,"bbox":{"x":23.593057557881593,"y":279.7870075321247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"2ec489be-6992-4be7-98fb-eac0f337dfac","idx":20,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"Mission B","fontFamily":"lato","fontSize":43.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":37.66871440524483,"y":295.1618433042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"bc534106-5c21-4b3d-9db4-8afe8bd4b391","idx":21,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"rectangle","cutout":0,"roundness":0,"bbox":{"x":25.065713807881593,"y":357.0760700321247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"13acde67-b72c-447c-8b8b-c35a3ce5be52","idx":22,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"Mission X","fontFamily":"lato","fontSize":43.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":39.14137065524483,"y":372.4509058042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"0fd84424-af47-4710-a4ec-03d8169da39d","idx":23,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"ellipse","cutout":0,"roundness":0,"bbox":{"x":601.9211825578816,"y":292.4510700321247,"width":258,"height":100,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"b9f2e7dc-9ff3-4591-bfad-4fe5a8cb1bf0","idx":24,"pointerId":"you_65616","seed":904486,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":3,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top","filter":{"enabled":true,"opened":true,"stack":[]}},{"type":"fancyText","content":"clean-up","fontFamily":"lato","fontSize":43.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":612.2273081552448,"y":309.5055933042752,"width":214.28571428574276,"height":47.882836339060454,"rotation":0,"scale":{"x":0.5530879743575067,"y":0.5530879743575067},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"e3b0765c-746f-4341-87da-df0b828b50ca","idx":25,"pointerId":"you_65690","seed":1795305409,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"circle","cutout":0,"blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":2,"lineWidthVariance":0,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1514.5231910423545,"y":163.93666596007301,"width":93.21405253425999,"height":93.21405253425999,"rotation":0.1900000000000004,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"106a0e24-a821-4bb6-8c04-d88df95a96c6","seed":1016706831,"pointerId":"you_66483","parentId":"Top","idx":26},{"type":"fancyText","content":"model 1.0","fontFamily":"lato","fontSize":25.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"filter":{"enabled":false,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":false,"opacity":0,"type":"gradient","gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0.5,"y1":1,"x2":0.5,"y2":0},"isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":1,"lineWidthVariance":0,"miterLimit":4,"color":"black"},"bbox":{"x":1514.241014596258,"y":198.60156249989996,"width":74.49664429537772,"height":54.000000000045986,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"ddea5ca5-76d1-4251-a0ec-ba901801117d","seed":1699020724,"pointerId":"you_66485","parentId":"Top","idx":27},{"type":"circle","cutout":0,"bbox":{"x":1514.5231910423545,"y":263.131978460073,"width":93.21405253425999,"height":93.21405253425999,"rotation":0.1900000000000004,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"ce8ef174-da2b-4231-8bf6-6d35f0a85efa","idx":28,"pointerId":"you_66483","seed":1016706831,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":2,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"model 1.1","fontFamily":"lato","fontSize":25.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":1514.241014596258,"y":297.79687499989996,"width":74.49664429537772,"height":54.000000000045986,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"eeae90d1-f2fc-4a1b-a4eb-685b6f81e230","idx":29,"pointerId":"you_66485","seed":1699020724,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"circle","cutout":0,"bbox":{"x":1514.5231910423545,"y":374.651509710073,"width":93.21405253425999,"height":93.21405253425999,"rotation":0.1900000000000004,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"480ae78d-5955-407b-9b20-f21d17c4cb23","idx":30,"pointerId":"you_66483","seed":1016706831,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#ffeeaa","isFill":true},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":2,"lineWidthVariance":0,"miterLimit":4},"parentId":"Top"},{"type":"fancyText","content":"model 1.Y","fontFamily":"lato","fontSize":25.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","bbox":{"x":1514.241014596258,"y":409.31640624989996,"width":74.49664429537772,"height":54.000000000045986,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"blend":"normal","id":"ff79ef48-70f7-4b27-a1b4-92eedce9c78b","idx":31,"pointerId":"you_66485","seed":1699020724,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"parentId":"Top"},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1294965951,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":164,"y":225,"width":61.0476251005222,"height":97.4675692975294,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"443c7235-cfca-4aa9-8b84-bf2016ee9b26","pointerId":"you_66563","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":0,"y":0,"cmd":"L"},{"x":0.15,"y":0.05,"cmd":"L"},{"x":1.32,"y":0.64,"cmd":"L"},{"x":2.78,"y":1.98,"cmd":"L"},{"x":3.23,"y":2.58,"cmd":"L"},{"x":3.88,"y":4.22,"cmd":"L"},{"x":4.54,"y":5.38,"cmd":"L"},{"x":4.87,"y":6.22,"cmd":"L"},{"x":5.43,"y":9.06,"cmd":"L"},{"x":5.71,"y":12.01,"cmd":"L"},{"x":5.86,"y":15,"cmd":"L"},{"x":5.93,"y":18,"cmd":"L"},{"x":5.96,"y":21,"cmd":"L"},{"x":5.98,"y":24,"cmd":"L"},{"x":5.99,"y":28,"cmd":"L"},{"x":6,"y":32,"cmd":"L"},{"x":6,"y":36,"cmd":"L"},{"x":6,"y":40,"cmd":"L"},{"x":6,"y":44,"cmd":"L"},{"x":6,"y":47,"cmd":"L"},{"x":6.51,"y":50.04,"cmd":"L"},{"x":6.75,"y":53.01,"cmd":"L"},{"x":7.39,"y":56.06,"cmd":"L"},{"x":8.79,"y":59.25,"cmd":"L"},{"x":9.92,"y":62.2,"cmd":"L"},{"x":11.59,"y":65.35,"cmd":"L"},{"x":13.23,"y":67.58,"cmd":"L"},{"x":16.02,"y":70.75,"cmd":"L"},{"x":18.94,"y":73.82,"cmd":"L"},{"x":21.69,"y":76.09,"cmd":"L"},{"x":25.45,"y":78.42,"cmd":"L"},{"x":29.37,"y":80.56,"cmd":"L"},{"x":32.25,"y":81.81,"cmd":"L"},{"x":35.2,"y":82.93,"cmd":"L"},{"x":39.27,"y":84.77,"cmd":"L"},{"x":44.12,"y":86.17,"cmd":"L"},{"x":46.04,"y":86.5,"cmd":"L"},{"x":48.02,"y":86.7,"cmd":"L"},{"x":49.15,"y":87.07,"cmd":"L"},{"x":50.08,"y":87.29,"cmd":"L"},{"x":51.05,"y":87.47,"cmd":"L"}],"parentId":"Top","idx":32},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1048175310,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":165,"y":315.9486832980505,"width":67.15395010584845,"height":10.051316701949474,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"82e72337-74a1-4d36-a1e7-9279c444b678","pointerId":"you_66564","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0.05,"cmd":"M"},{"x":0,"y":0.05,"cmd":"L"},{"x":2,"y":0.05,"cmd":"L"},{"x":6,"y":0.05,"cmd":"L"},{"x":10,"y":0.05,"cmd":"L"},{"x":16,"y":0.05,"cmd":"L"},{"x":23,"y":0.05,"cmd":"L"},{"x":30,"y":0.05,"cmd":"L"},{"x":35,"y":0.05,"cmd":"L"},{"x":41,"y":0.05,"cmd":"L"},{"x":47,"y":0.05,"cmd":"L"},{"x":50,"y":0.05,"cmd":"L"},{"x":53,"y":0.05,"cmd":"L"},{"x":55,"y":0.05,"cmd":"L"},{"x":56,"y":0.05,"cmd":"L"},{"x":57,"y":0.05,"cmd":"L"},{"x":57.15,"y":0,"cmd":"L"}],"parentId":"Top","idx":33},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":715053904,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":163,"y":316.3636903856813,"width":67.48797521998893,"height":84.63630961431869,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"19f23096-d523-474d-b088-6baed71d67e3","pointerId":"you_66566","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":74.64,"cmd":"M"},{"x":0,"y":74.64,"cmd":"L"},{"x":0,"y":74.64,"cmd":"L"},{"x":0,"y":74.64,"cmd":"L"},{"x":1,"y":74.64,"cmd":"L"},{"x":3.06,"y":74.22,"cmd":"L"},{"x":5.14,"y":73.55,"cmd":"L"},{"x":6.08,"y":73.33,"cmd":"L"},{"x":8.16,"y":72.61,"cmd":"L"},{"x":9.33,"y":72.01,"cmd":"L"},{"x":11.33,"y":71,"cmd":"L"},{"x":11.75,"y":70.62,"cmd":"L"},{"x":13.1,"y":68.96,"cmd":"L"},{"x":13.51,"y":68.24,"cmd":"L"},{"x":14.08,"y":66.49,"cmd":"L"},{"x":14.44,"y":64.58,"cmd":"L"},{"x":14.66,"y":62.62,"cmd":"L"},{"x":14.8,"y":60.63,"cmd":"L"},{"x":14.88,"y":58.63,"cmd":"L"},{"x":14.52,"y":56.59,"cmd":"L"},{"x":13.74,"y":53.54,"cmd":"L"},{"x":13.37,"y":50.61,"cmd":"L"},{"x":12.67,"y":47.56,"cmd":"L"},{"x":12.34,"y":44.62,"cmd":"L"},{"x":11.66,"y":41.56,"cmd":"L"},{"x":11.33,"y":38.62,"cmd":"L"},{"x":11.17,"y":35.63,"cmd":"L"},{"x":11.08,"y":32.64,"cmd":"L"},{"x":11.05,"y":30.64,"cmd":"L"},{"x":11.03,"y":28.64,"cmd":"L"},{"x":11.02,"y":27.64,"cmd":"L"},{"x":11.02,"y":26.64,"cmd":"L"},{"x":11.01,"y":24.64,"cmd":"L"},{"x":11.01,"y":22.64,"cmd":"L"},{"x":11,"y":21.64,"cmd":"L"},{"x":11,"y":19.64,"cmd":"L"},{"x":11,"y":18.64,"cmd":"L"},{"x":11.41,"y":16.58,"cmd":"L"},{"x":11.56,"y":15.6,"cmd":"L"},{"x":11.98,"y":14.46,"cmd":"L"},{"x":12.59,"y":13.29,"cmd":"L"},{"x":13.35,"y":12.14,"cmd":"L"},{"x":15.11,"y":9.97,"cmd":"L"},{"x":17,"y":7.87,"cmd":"L"},{"x":17.96,"y":6.83,"cmd":"L"},{"x":18.93,"y":5.81,"cmd":"L"},{"x":20.63,"y":4.48,"cmd":"L"},{"x":22.49,"y":3.27,"cmd":"L"},{"x":23.28,"y":2.9,"cmd":"L"},{"x":24.16,"y":2.6,"cmd":"L"},{"x":25.09,"y":2.37,"cmd":"L"},{"x":26.26,"y":1.85,"cmd":"L"},{"x":29.07,"y":1.26,"cmd":"L"},{"x":30.04,"y":1.1,"cmd":"L"},{"x":31.02,"y":0.99,"cmd":"L"},{"x":32.01,"y":0.9,"cmd":"L"},{"x":33.01,"y":0.83,"cmd":"L"},{"x":34,"y":0.79,"cmd":"L"},{"x":35,"y":0.75,"cmd":"L"},{"x":36,"y":0.72,"cmd":"L"},{"x":37,"y":0.7,"cmd":"L"},{"x":38,"y":0.68,"cmd":"L"},{"x":39,"y":0.67,"cmd":"L"},{"x":40,"y":0.66,"cmd":"L"},{"x":42,"y":0.65,"cmd":"L"},{"x":45,"y":0.64,"cmd":"L"},{"x":49,"y":0.64,"cmd":"L"},{"x":52,"y":0.64,"cmd":"L"},{"x":54,"y":0.64,"cmd":"L"},{"x":55.09,"y":0.36,"cmd":"L"},{"x":56.05,"y":0.19,"cmd":"L"},{"x":57.03,"y":0.05,"cmd":"L"}],"parentId":"Top","idx":34},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1601090416,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":347,"y":306,"width":35,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"bcfe04f4-1f6b-4cdc-8f82-25a38bf56dd8","pointerId":"you_66568","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":1,"y":0,"cmd":"L"},{"x":3,"y":0,"cmd":"L"},{"x":6,"y":0,"cmd":"L"},{"x":9,"y":0,"cmd":"L"},{"x":11,"y":0,"cmd":"L"},{"x":13,"y":0,"cmd":"L"},{"x":15,"y":0,"cmd":"L"},{"x":16,"y":0,"cmd":"L"},{"x":17,"y":0,"cmd":"L"},{"x":18,"y":0,"cmd":"L"},{"x":19,"y":0,"cmd":"L"},{"x":20,"y":0,"cmd":"L"},{"x":21,"y":0,"cmd":"L"},{"x":22,"y":0,"cmd":"L"},{"x":23,"y":0,"cmd":"L"},{"x":24,"y":0,"cmd":"L"},{"x":25,"y":0,"cmd":"L"}],"parentId":"Top","idx":35},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1452338853,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":369.2059116934859,"y":302.0332126304305,"width":15.794088306514084,"height":13.966787369569488,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"c3bc819c-626b-4610-b7e2-c3d3245951bb","pointerId":"you_66570","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":5.79,"y":3.97,"cmd":"M"},{"x":5.79,"y":3.97,"cmd":"L"},{"x":5.79,"y":3.97,"cmd":"L"},{"x":4.19,"y":2.77,"cmd":"L"},{"x":3.11,"y":1.87,"cmd":"L"},{"x":2.39,"y":1.46,"cmd":"L"},{"x":0.43,"y":0.4,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":36},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1723776181,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":365.2422406713673,"y":307,"width":24.757759328632687,"height":17.006922788333043,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"e77e3b92-2f2e-4e5f-9ad6-52013062d012","pointerId":"you_66571","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":14.76,"y":0,"cmd":"M"},{"x":14.76,"y":0,"cmd":"L"},{"x":14.76,"y":0,"cmd":"L"},{"x":13.67,"y":0.27,"cmd":"L"},{"x":10.64,"y":1.16,"cmd":"L"},{"x":7.46,"y":2.69,"cmd":"L"},{"x":6.3,"y":3.41,"cmd":"L"},{"x":4.59,"y":4.01,"cmd":"L"},{"x":2.31,"y":5.42,"cmd":"L"},{"x":1.19,"y":6.24,"cmd":"L"},{"x":0.43,"y":6.63,"cmd":"L"},{"x":0,"y":7.01,"cmd":"L"}],"parentId":"Top","idx":37},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":140266707,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":540,"y":316,"width":59,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"ef92796d-6319-410e-878f-5a9c861f6531","pointerId":"you_66577","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":3,"y":0,"cmd":"L"},{"x":7,"y":0,"cmd":"L"},{"x":13,"y":0,"cmd":"L"},{"x":17,"y":0,"cmd":"L"},{"x":23,"y":0,"cmd":"L"},{"x":28,"y":0,"cmd":"L"},{"x":34,"y":0,"cmd":"L"},{"x":38,"y":0,"cmd":"L"},{"x":40,"y":0,"cmd":"L"},{"x":43,"y":0,"cmd":"L"},{"x":46,"y":0,"cmd":"L"},{"x":47,"y":0,"cmd":"L"},{"x":48,"y":0,"cmd":"L"},{"x":49,"y":0,"cmd":"L"}],"parentId":"Top","idx":38},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":93962311,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":567.5111448151044,"y":299.6413871321458,"width":38.488855184895556,"height":27.35861286785422,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"2f070104-9aa6-40f2-8606-10f328aea4a8","pointerId":"you_66579","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":28.49,"y":17.36,"cmd":"M"},{"x":28.49,"y":17.36,"cmd":"L"},{"x":26.06,"y":15.9,"cmd":"L"},{"x":20.01,"y":11.99,"cmd":"L"},{"x":15.19,"y":9.66,"cmd":"L"},{"x":11.01,"y":6.98,"cmd":"L"},{"x":7.11,"y":4.81,"cmd":"L"},{"x":4.04,"y":2.93,"cmd":"L"},{"x":1.85,"y":1.21,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":39},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":399409016,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":578.715271544227,"y":318,"width":30.284728455773006,"height":16.72434313347543,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"90d94c69-6d66-40f1-bc4c-1e32345f9acb","pointerId":"you_66580","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":20.28,"y":0,"cmd":"M"},{"x":20.28,"y":0,"cmd":"L"},{"x":20.28,"y":0,"cmd":"L"},{"x":17.24,"y":0.51,"cmd":"L"},{"x":14.19,"y":1.27,"cmd":"L"},{"x":11.16,"y":2.16,"cmd":"L"},{"x":8.15,"y":3.1,"cmd":"L"},{"x":6.08,"y":3.91,"cmd":"L"},{"x":3.11,"y":4.98,"cmd":"L"},{"x":1.94,"y":5.6,"cmd":"L"},{"x":0.79,"y":6.35,"cmd":"L"},{"x":0,"y":6.72,"cmd":"L"}],"parentId":"Top","idx":40},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":680633910,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":735,"y":314,"width":42,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"bfc474e1-b98c-4d4e-a633-157683cc5d21","pointerId":"you_66581","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":0,"y":0,"cmd":"L"},{"x":1,"y":0,"cmd":"L"},{"x":4,"y":0,"cmd":"L"},{"x":9,"y":0,"cmd":"L"},{"x":14,"y":0,"cmd":"L"},{"x":18,"y":0,"cmd":"L"},{"x":22,"y":0,"cmd":"L"},{"x":24,"y":0,"cmd":"L"},{"x":27,"y":0,"cmd":"L"},{"x":30,"y":0,"cmd":"L"},{"x":31,"y":0,"cmd":"L"},{"x":32,"y":0,"cmd":"L"}],"parentId":"Top","idx":41},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":829244610,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":747.7878196329001,"y":307.10817945045767,"width":28.212180367099904,"height":14.89182054954233,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"f90d1bed-fa8f-4378-a1b8-cb605b90ae48","pointerId":"you_66589","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":18.21,"y":4.89,"cmd":"M"},{"x":18.21,"y":4.89,"cmd":"L"},{"x":18.21,"y":4.89,"cmd":"L"},{"x":16.15,"y":4.48,"cmd":"L"},{"x":13.11,"y":3.67,"cmd":"L"},{"x":10.08,"y":2.76,"cmd":"L"},{"x":8.17,"y":2.42,"cmd":"L"},{"x":5.12,"y":1.64,"cmd":"L"},{"x":3.04,"y":0.9,"cmd":"L"},{"x":1.15,"y":0.5,"cmd":"L"},{"x":0.84,"y":0.33,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":42},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":2089399718,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":753.5469803055979,"y":316,"width":23.453019694402087,"height":16.414789817438702,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"0ba19f73-dc09-4655-8cc0-7959d2f6b946","pointerId":"you_66590","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":13.45,"y":0,"cmd":"M"},{"x":13.45,"y":0,"cmd":"L"},{"x":13.45,"y":0,"cmd":"L"},{"x":12.36,"y":0.27,"cmd":"L"},{"x":10.28,"y":1,"cmd":"L"},{"x":7.29,"y":2.03,"cmd":"L"},{"x":6.12,"y":2.63,"cmd":"L"},{"x":4.13,"y":3.64,"cmd":"L"},{"x":2.98,"y":4.38,"cmd":"L"},{"x":1.86,"y":5.21,"cmd":"L"},{"x":1.11,"y":5.61,"cmd":"L"},{"x":0.68,"y":5.99,"cmd":"L"},{"x":0,"y":6.41,"cmd":"L"}],"parentId":"Top","idx":43},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":205278146,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1088.1956068815505,"y":240.91651542649726,"width":52.92054556854009,"height":91.64492048370079,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"17703863-95a3-4415-a43a-d62e83afd819","pointerId":"you_66607","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":42.92,"y":0,"cmd":"M"},{"x":42.92,"y":0,"cmd":"L"},{"x":42.01,"y":0,"cmd":"L"},{"x":40.2,"y":0,"cmd":"L"},{"x":38.38,"y":0,"cmd":"L"},{"x":36.57,"y":0,"cmd":"L"},{"x":35.58,"y":0.25,"cmd":"L"},{"x":34.26,"y":1.16,"cmd":"L"},{"x":32.73,"y":3.25,"cmd":"L"},{"x":31.46,"y":5.74,"cmd":"L"},{"x":30.69,"y":10.02,"cmd":"L"},{"x":30.42,"y":13.62,"cmd":"L"},{"x":30.32,"y":16.34,"cmd":"L"},{"x":30.26,"y":19.96,"cmd":"L"},{"x":30.24,"y":22.69,"cmd":"L"},{"x":30.23,"y":26.32,"cmd":"L"},{"x":30.22,"y":29.95,"cmd":"L"},{"x":30.22,"y":33.58,"cmd":"L"},{"x":30.22,"y":37.21,"cmd":"L"},{"x":30.22,"y":41.74,"cmd":"L"},{"x":30.22,"y":44.46,"cmd":"L"},{"x":30.22,"y":47.19,"cmd":"L"},{"x":30.22,"y":50.82,"cmd":"L"},{"x":30.22,"y":53.54,"cmd":"L"},{"x":30.22,"y":56.26,"cmd":"L"},{"x":29.84,"y":58.13,"cmd":"L"},{"x":29.23,"y":60.02,"cmd":"L"},{"x":27.99,"y":62.09,"cmd":"L"},{"x":24.71,"y":65.98,"cmd":"L"},{"x":19.65,"y":70,"cmd":"L"},{"x":15.25,"y":72.91,"cmd":"L"},{"x":11.56,"y":75.55,"cmd":"L"},{"x":9.05,"y":76.81,"cmd":"L"},{"x":5.43,"y":78.63,"cmd":"L"},{"x":2.62,"y":80.29,"cmd":"L"},{"x":1.59,"y":81.01,"cmd":"L"},{"x":0.09,"y":81.59,"cmd":"L"}],"parentId":"Top","idx":44},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":688429238,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1094.818511796733,"y":326.2159709618874,"width":49.01996370235952,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"1e8fac86-a49d-4f22-bde8-7b48389dc1d5","pointerId":"you_66608","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":39.02,"y":0,"cmd":"M"},{"x":39.02,"y":0,"cmd":"L"},{"x":38.11,"y":0,"cmd":"L"},{"x":36.3,"y":0,"cmd":"L"},{"x":28.13,"y":0,"cmd":"L"},{"x":18.15,"y":0,"cmd":"L"},{"x":14.52,"y":0,"cmd":"L"},{"x":9.98,"y":0,"cmd":"L"},{"x":6.35,"y":0,"cmd":"L"},{"x":3.63,"y":0,"cmd":"L"},{"x":1.81,"y":0,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":45},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1152827054,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1099.169491495296,"y":322.6683372076968,"width":44.668984003796595,"height":87.95779709357356,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"ccbe93ec-9daa-4345-bf7b-d95531d9475a","pointerId":"you_66609","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":34.67,"y":77.96,"cmd":"M"},{"x":34.67,"y":77.96,"cmd":"L"},{"x":32.85,"y":77.96,"cmd":"L"},{"x":30.13,"y":77.96,"cmd":"L"},{"x":28.32,"y":77.96,"cmd":"L"},{"x":26.45,"y":77.58,"cmd":"L"},{"x":24.38,"y":76.5,"cmd":"L"},{"x":22.8,"y":74.61,"cmd":"L"},{"x":21.46,"y":72.18,"cmd":"L"},{"x":20.33,"y":69.57,"cmd":"L"},{"x":19.48,"y":67.72,"cmd":"L"},{"x":18.84,"y":64.3,"cmd":"L"},{"x":17.95,"y":59.76,"cmd":"L"},{"x":17.22,"y":57,"cmd":"L"},{"x":16.82,"y":53.44,"cmd":"L"},{"x":16.7,"y":51.64,"cmd":"L"},{"x":16.61,"y":48.92,"cmd":"L"},{"x":16.57,"y":46.2,"cmd":"L"},{"x":16.54,"y":43.47,"cmd":"L"},{"x":16.53,"y":40.75,"cmd":"L"},{"x":16.9,"y":38.89,"cmd":"L"},{"x":17.16,"y":36.2,"cmd":"L"},{"x":17.27,"y":34.4,"cmd":"L"},{"x":17.33,"y":32.58,"cmd":"L"},{"x":17.75,"y":30.71,"cmd":"L"},{"x":18.04,"y":28.03,"cmd":"L"},{"x":17.73,"y":25.31,"cmd":"L"},{"x":17.11,"y":22.54,"cmd":"L"},{"x":16.48,"y":20.65,"cmd":"L"},{"x":15.72,"y":18.78,"cmd":"L"},{"x":14.9,"y":16.93,"cmd":"L"},{"x":14.04,"y":15.09,"cmd":"L"},{"x":13.16,"y":13.26,"cmd":"L"},{"x":12.51,"y":12.21,"cmd":"L"},{"x":11.51,"y":10.45,"cmd":"L"},{"x":9.99,"y":8.44,"cmd":"L"},{"x":9.18,"y":7.46,"cmd":"L"},{"x":8.34,"y":6.5,"cmd":"L"},{"x":6.58,"y":4.63,"cmd":"L"},{"x":5.05,"y":3.42,"cmd":"L"},{"x":4.07,"y":2.59,"cmd":"L"},{"x":3.12,"y":1.73,"cmd":"L"},{"x":1.5,"y":0.59,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":46},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":954783487,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1110.7853417626266,"y":281.75136116152447,"width":18.539335879317377,"height":37.05410775628616,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"43665612-e8e7-46f9-81f6-bbc7a34b7aa1","pointerId":"you_66611","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0.37,"y":0,"cmd":"M"},{"x":0.37,"y":0,"cmd":"L"},{"x":0.37,"y":1.81,"cmd":"L"},{"x":0.37,"y":3.63,"cmd":"L"},{"x":0.37,"y":5.44,"cmd":"L"},{"x":0.37,"y":8.17,"cmd":"L"},{"x":0.37,"y":9.98,"cmd":"L"},{"x":0.37,"y":11.8,"cmd":"L"},{"x":0.37,"y":13.61,"cmd":"L"},{"x":0.37,"y":15.43,"cmd":"L"},{"x":-0.01,"y":17.29,"cmd":"L"},{"x":-0.22,"y":19.08,"cmd":"L"},{"x":-0.3,"y":19.97,"cmd":"L"},{"x":-0.4,"y":21.78,"cmd":"L"},{"x":-0.45,"y":23.59,"cmd":"L"},{"x":-0.23,"y":24.57,"cmd":"L"},{"x":0.35,"y":25.21,"cmd":"L"},{"x":0.9,"y":25.61,"cmd":"L"},{"x":2.38,"y":26.21,"cmd":"L"},{"x":4.07,"y":26.6,"cmd":"L"},{"x":5.84,"y":26.85,"cmd":"L"},{"x":6.73,"y":26.94,"cmd":"L"},{"x":8.54,"y":27.05,"cmd":"L"}],"parentId":"Top","idx":47},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":2119392320,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":903.3484573502722,"y":302.07363566000186,"width":64.97072079517159,"height":38.66855044308784,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"b3a992c9-d38f-4896-b8d1-395f67554d30","pointerId":"you_66619","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":8.72,"cmd":"M"},{"x":0,"y":8.72,"cmd":"L"},{"x":1.81,"y":8.72,"cmd":"L"},{"x":4.54,"y":8.72,"cmd":"L"},{"x":8.17,"y":8.72,"cmd":"L"},{"x":12.7,"y":8.72,"cmd":"L"},{"x":17.24,"y":8.72,"cmd":"L"},{"x":20.87,"y":8.72,"cmd":"L"},{"x":23.59,"y":8.72,"cmd":"L"},{"x":26.32,"y":8.72,"cmd":"L"},{"x":29.04,"y":8.72,"cmd":"L"},{"x":30.85,"y":8.72,"cmd":"L"},{"x":32.67,"y":8.72,"cmd":"L"},{"x":33.58,"y":8.72,"cmd":"L"},{"x":36.3,"y":8.72,"cmd":"L"},{"x":37.21,"y":8.72,"cmd":"L"},{"x":39.02,"y":8.72,"cmd":"L"},{"x":40.89,"y":9.09,"cmd":"L"},{"x":42.67,"y":9.3,"cmd":"L"},{"x":42.89,"y":9.4,"cmd":"L"},{"x":44.55,"y":9.84,"cmd":"L"},{"x":44.55,"y":9.84,"cmd":"L"},{"x":44.55,"y":9.84,"cmd":"L"},{"x":44.55,"y":9.84,"cmd":"L"},{"x":44.13,"y":9.19,"cmd":"L"},{"x":42.79,"y":7.89,"cmd":"L"},{"x":40.25,"y":5.87,"cmd":"L"},{"x":37.6,"y":3.96,"cmd":"L"},{"x":35.1,"y":2.69,"cmd":"L"},{"x":33.06,"y":1.23,"cmd":"L"},{"x":31.35,"y":0.17,"cmd":"L"},{"x":30.33,"y":-0.57,"cmd":"L"},{"x":28.84,"y":-1.17,"cmd":"L"},{"x":28.49,"y":-1.44,"cmd":"L"},{"x":28.49,"y":-1.44,"cmd":"L"},{"x":28.49,"y":-1.44,"cmd":"L"},{"x":30.85,"y":-1.36,"cmd":"L"},{"x":34.6,"y":-0.23,"cmd":"L"},{"x":38.32,"y":1.32,"cmd":"L"},{"x":42,"y":3.03,"cmd":"L"},{"x":45.51,"y":4.22,"cmd":"L"},{"x":47.59,"y":5.48,"cmd":"L"},{"x":50.34,"y":7.25,"cmd":"L"},{"x":51.35,"y":8,"cmd":"L"},{"x":53.29,"y":9.66,"cmd":"L"},{"x":54.24,"y":10.52,"cmd":"L"},{"x":54.64,"y":11.06,"cmd":"L"},{"x":54.74,"y":11.51,"cmd":"L"},{"x":54.74,"y":11.51,"cmd":"L"},{"x":54.41,"y":12.49,"cmd":"L"},{"x":53.69,"y":13.18,"cmd":"L"},{"x":51.34,"y":14.58,"cmd":"L"},{"x":47.77,"y":16.5,"cmd":"L"},{"x":44.16,"y":18.36,"cmd":"L"},{"x":41.53,"y":19.46,"cmd":"L"},{"x":38.69,"y":21.02,"cmd":"L"},{"x":36.07,"y":22.15,"cmd":"L"},{"x":33.23,"y":23.73,"cmd":"L"},{"x":30.45,"y":25.44,"cmd":"L"},{"x":28.69,"y":26.43,"cmd":"L"},{"x":26.9,"y":27.39,"cmd":"L"},{"x":25.58,"y":28.63,"cmd":"L"}],"parentId":"Top","idx":48},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":220469579,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":916.9600726,"y":170.1376225,"width":10,"height":271.34,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"5c35e1ef-55d3-47b3-8028-488624caf77b","pointerId":"you_66621","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":261.34,"cmd":"M"},{"x":0,"y":261.34,"cmd":"L"},{"x":0,"y":261.34,"cmd":"L"},{"x":0,"y":255.9,"cmd":"L"},{"x":0,"y":249.55,"cmd":"L"},{"x":0,"y":238.66,"cmd":"L"},{"x":0,"y":224.14,"cmd":"L"},{"x":0,"y":205.08,"cmd":"L"},{"x":0,"y":183.3,"cmd":"L"},{"x":0,"y":161.52,"cmd":"L"},{"x":0,"y":136.12,"cmd":"L"},{"x":0,"y":108.89,"cmd":"L"},{"x":0,"y":79.85,"cmd":"L"},{"x":0,"y":58.08,"cmd":"L"},{"x":0,"y":42.65,"cmd":"L"},{"x":0,"y":30.85,"cmd":"L"},{"x":0,"y":23.59,"cmd":"L"},{"x":0,"y":16.33,"cmd":"L"},{"x":0,"y":9.07,"cmd":"L"},{"x":0,"y":2.72,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":49},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1982748934,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1107.5226860254083,"y":351.8093107095981,"width":20.94342424909314,"height":17.981977856645074,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"95f9a03b-fbc4-4fcc-9c2c-2d0629a32bc1","pointerId":"you_66624","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":7.98,"cmd":"M"},{"x":0,"y":7.98,"cmd":"L"},{"x":0,"y":7.98,"cmd":"L"},{"x":0,"y":6.17,"cmd":"L"},{"x":0,"y":4.35,"cmd":"L"},{"x":0,"y":3.44,"cmd":"L"},{"x":0,"y":1.63,"cmd":"L"},{"x":0.25,"y":0.64,"cmd":"L"},{"x":0.41,"y":-0.23,"cmd":"L"},{"x":0.56,"y":-0.35,"cmd":"L"},{"x":1.86,"y":-0.59,"cmd":"L"},{"x":3.64,"y":-0.43,"cmd":"L"},{"x":5.53,"y":0.05,"cmd":"L"},{"x":8.19,"y":0.38,"cmd":"L"},{"x":9.22,"y":0.74,"cmd":"L"},{"x":10.94,"y":1.09,"cmd":"L"}],"parentId":"Top","idx":50},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1636656381,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1291.7332123411977,"y":117.50453720508166,"width":12.722379563522509,"height":419.25589881601,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"153c69cd-5cc6-454e-a175-f72a02a0a79f","pointerId":"you_66625","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0.91,"cmd":"L"},{"x":0,"y":13.61,"cmd":"L"},{"x":0,"y":41.74,"cmd":"L"},{"x":0,"y":74.41,"cmd":"L"},{"x":0,"y":110.71,"cmd":"L"},{"x":0,"y":154.26,"cmd":"L"},{"x":0,"y":194.19,"cmd":"L"},{"x":0,"y":217.79,"cmd":"L"},{"x":0,"y":233.21,"cmd":"L"},{"x":0,"y":246.82,"cmd":"L"},{"x":0.71,"y":256.81,"cmd":"L"},{"x":0.87,"y":266.79,"cmd":"L"},{"x":1.53,"y":273.15,"cmd":"L"},{"x":2.22,"y":276.82,"cmd":"L"},{"x":2.47,"y":279.5,"cmd":"L"},{"x":2.53,"y":280.41,"cmd":"L"},{"x":2.58,"y":281.31,"cmd":"L"},{"x":2.64,"y":283.12,"cmd":"L"},{"x":2.67,"y":284.94,"cmd":"L"},{"x":2.69,"y":286.75,"cmd":"L"},{"x":2.7,"y":287.66,"cmd":"L"},{"x":2.71,"y":289.47,"cmd":"L"},{"x":2.71,"y":291.29,"cmd":"L"},{"x":2.72,"y":294.01,"cmd":"L"},{"x":2.72,"y":296.73,"cmd":"L"},{"x":2.72,"y":300.36,"cmd":"L"},{"x":2.72,"y":303.99,"cmd":"L"},{"x":2.72,"y":308.53,"cmd":"L"},{"x":2.72,"y":312.16,"cmd":"L"},{"x":2.72,"y":315.79,"cmd":"L"},{"x":2.72,"y":317.6,"cmd":"L"},{"x":2.72,"y":323.05,"cmd":"L"},{"x":2.72,"y":330.31,"cmd":"L"},{"x":2.72,"y":334.85,"cmd":"L"},{"x":2.72,"y":340.29,"cmd":"L"},{"x":2.72,"y":347.55,"cmd":"L"},{"x":2.72,"y":356.62,"cmd":"L"},{"x":2.72,"y":367.51,"cmd":"L"},{"x":2.72,"y":375.68,"cmd":"L"},{"x":2.09,"y":382.05,"cmd":"L"},{"x":1.88,"y":391.11,"cmd":"L"},{"x":1.83,"y":399.27,"cmd":"L"},{"x":1.82,"y":404.72,"cmd":"L"},{"x":1.82,"y":407.44,"cmd":"L"},{"x":1.82,"y":409.26,"cmd":"L"}],"parentId":"Top","idx":51},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":593842389,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1293.5480943738655,"y":517.9130624209882,"width":387.86749953473236,"height":23.384578232369222,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"564beb01-f2b1-48c2-ba86-dc4bcc66eecf","pointerId":"you_66626","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":13.38,"cmd":"M"},{"x":0,"y":13.38,"cmd":"L"},{"x":3.63,"y":13.38,"cmd":"L"},{"x":12.7,"y":13.38,"cmd":"L"},{"x":30.85,"y":13.38,"cmd":"L"},{"x":61.71,"y":13.38,"cmd":"L"},{"x":95.28,"y":13.38,"cmd":"L"},{"x":128.86,"y":13.38,"cmd":"L"},{"x":165.15,"y":13.38,"cmd":"L"},{"x":198.73,"y":13.38,"cmd":"L"},{"x":222.32,"y":13.38,"cmd":"L"},{"x":245.92,"y":13.38,"cmd":"L"},{"x":270.42,"y":13.38,"cmd":"L"},{"x":284.03,"y":13.38,"cmd":"L"},{"x":296.74,"y":12.64,"cmd":"L"},{"x":308.53,"y":12.51,"cmd":"L"},{"x":317.64,"y":11.08,"cmd":"L"},{"x":323.99,"y":10.15,"cmd":"L"},{"x":330.34,"y":9.24,"cmd":"L"},{"x":334.89,"y":8.42,"cmd":"L"},{"x":337.65,"y":7.71,"cmd":"L"},{"x":341.21,"y":7.33,"cmd":"L"},{"x":343.1,"y":6.82,"cmd":"L"},{"x":345.76,"y":6.48,"cmd":"L"},{"x":348.53,"y":5.83,"cmd":"L"},{"x":352.16,"y":4.95,"cmd":"L"},{"x":355.73,"y":4.59,"cmd":"L"},{"x":360.29,"y":3.84,"cmd":"L"},{"x":363.94,"y":3.06,"cmd":"L"},{"x":366.62,"y":2.78,"cmd":"L"},{"x":369.39,"y":2.17,"cmd":"L"},{"x":373.03,"y":1.31,"cmd":"L"},{"x":374.8,"y":1.06,"cmd":"L"},{"x":376.69,"y":0.52,"cmd":"L"},{"x":377.75,"y":0.02,"cmd":"L"}],"parentId":"Top","idx":52},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":615237797,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1612.0622696687308,"y":103.89292092096802,"width":71.70361054905493,"height":422.8856634710465,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"48643bc4-b697-48f0-82f5-a0659888797a","pointerId":"you_66627","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":61.7,"y":412.89,"cmd":"M"},{"x":61.7,"y":412.89,"cmd":"L"},{"x":61.7,"y":409.26,"cmd":"L"},{"x":61.7,"y":402,"cmd":"L"},{"x":61.7,"y":392.92,"cmd":"L"},{"x":61.7,"y":382.03,"cmd":"L"},{"x":60.11,"y":362.97,"cmd":"L"},{"x":56.72,"y":342.97,"cmd":"L"},{"x":54.12,"y":331.15,"cmd":"L"},{"x":51.36,"y":317.55,"cmd":"L"},{"x":47.68,"y":297.6,"cmd":"L"},{"x":44.08,"y":279.44,"cmd":"L"},{"x":41.24,"y":260.41,"cmd":"L"},{"x":38.51,"y":242.26,"cmd":"L"},{"x":36.57,"y":223.22,"cmd":"L"},{"x":33.17,"y":205.04,"cmd":"L"},{"x":30.38,"y":187.81,"cmd":"L"},{"x":26.83,"y":169.64,"cmd":"L"},{"x":24.03,"y":152.41,"cmd":"L"},{"x":21.31,"y":136.08,"cmd":"L"},{"x":18.59,"y":119.75,"cmd":"L"},{"x":15.89,"y":104.31,"cmd":"L"},{"x":14.77,"y":92.55,"cmd":"L"},{"x":13.17,"y":83.44,"cmd":"L"},{"x":11.34,"y":72.56,"cmd":"L"},{"x":8.87,"y":63.43,"cmd":"L"},{"x":7.66,"y":55.32,"cmd":"L"},{"x":6.03,"y":48.03,"cmd":"L"},{"x":4.27,"y":40.76,"cmd":"L"},{"x":2.47,"y":33.5,"cmd":"L"},{"x":1.42,"y":28.08,"cmd":"L"},{"x":1.13,"y":24.49,"cmd":"L"},{"x":0.48,"y":20.83,"cmd":"L"},{"x":0.2,"y":17.23,"cmd":"L"},{"x":0.09,"y":13.61,"cmd":"L"},{"x":0.04,"y":10.89,"cmd":"L"},{"x":0.02,"y":8.17,"cmd":"L"},{"x":0.01,"y":5.44,"cmd":"L"},{"x":0,"y":3.63,"cmd":"L"},{"x":0,"y":1.81,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":53},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":674790986,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1296.8854880156239,"y":100.26315789473684,"width":325.174403091454,"height":34.48710352406975,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"9758ea3e-2304-48ca-a258-eabc2393f623","pointerId":"you_66628","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":315.17,"y":0,"cmd":"M"},{"x":315.17,"y":0,"cmd":"L"},{"x":314.27,"y":0,"cmd":"L"},{"x":308.82,"y":0,"cmd":"L"},{"x":301.56,"y":0,"cmd":"L"},{"x":292.49,"y":0,"cmd":"L"},{"x":276.15,"y":0,"cmd":"L"},{"x":256.19,"y":0,"cmd":"L"},{"x":241.67,"y":0,"cmd":"L"},{"x":225.34,"y":0,"cmd":"L"},{"x":206.28,"y":0,"cmd":"L"},{"x":187.23,"y":0,"cmd":"L"},{"x":169.07,"y":0.79,"cmd":"L"},{"x":149.1,"y":2.49,"cmd":"L"},{"x":130.95,"y":4.27,"cmd":"L"},{"x":118.24,"y":5.99,"cmd":"L"},{"x":107.36,"y":7.01,"cmd":"L"},{"x":92.81,"y":9.52,"cmd":"L"},{"x":80.99,"y":12.12,"cmd":"L"},{"x":73.76,"y":13.21,"cmd":"L"},{"x":65.57,"y":14.88,"cmd":"L"},{"x":59.24,"y":15.9,"cmd":"L"},{"x":54.69,"y":16.74,"cmd":"L"},{"x":50.15,"y":17.63,"cmd":"L"},{"x":45.61,"y":18.53,"cmd":"L"},{"x":42.85,"y":19.26,"cmd":"L"},{"x":40.2,"y":19.61,"cmd":"L"},{"x":38.3,"y":20.14,"cmd":"L"},{"x":37.44,"y":20.32,"cmd":"L"},{"x":35.66,"y":20.54,"cmd":"L"},{"x":32,"y":21.25,"cmd":"L"},{"x":29.24,"y":21.99,"cmd":"L"},{"x":26.59,"y":22.33,"cmd":"L"},{"x":22.03,"y":23.13,"cmd":"L"},{"x":17.53,"y":23.42,"cmd":"L"},{"x":12.97,"y":24.1,"cmd":"L"},{"x":11.17,"y":24.26,"cmd":"L"},{"x":9.36,"y":24.36,"cmd":"L"},{"x":4.83,"y":24.45,"cmd":"L"},{"x":2.11,"y":24.47,"cmd":"L"},{"x":0.29,"y":24.48,"cmd":"L"}],"parentId":"Top","idx":54},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1912932490,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1455.9800362976405,"y":215.8124470806816,"width":44.511254284899906,"height":72.30915001550713,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"855438ad-a905-4f24-b351-daca9579c20e","pointerId":"you_66629","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":62.31,"cmd":"M"},{"x":0,"y":62.31,"cmd":"L"},{"x":2.2,"y":60.99,"cmd":"L"},{"x":3.51,"y":59.69,"cmd":"L"},{"x":4.42,"y":58.78,"cmd":"L"},{"x":5.61,"y":57.22,"cmd":"L"},{"x":6.39,"y":54.91,"cmd":"L"},{"x":6.73,"y":53.18,"cmd":"L"},{"x":7.56,"y":49.54,"cmd":"L"},{"x":7.94,"y":45.06,"cmd":"L"},{"x":8.65,"y":40.5,"cmd":"L"},{"x":9.98,"y":36.74,"cmd":"L"},{"x":11.03,"y":33.16,"cmd":"L"},{"x":13.19,"y":29.3,"cmd":"L"},{"x":15.72,"y":25.55,"cmd":"L"},{"x":18.37,"y":21.87,"cmd":"L"},{"x":19.17,"y":20.88,"cmd":"L"},{"x":20.62,"y":19.62,"cmd":"L"},{"x":22.72,"y":17.18,"cmd":"L"},{"x":24.47,"y":15.3,"cmd":"L"},{"x":25.35,"y":14.37,"cmd":"L"},{"x":26.89,"y":13.17,"cmd":"L"},{"x":28.35,"y":12.55,"cmd":"L"},{"x":30.19,"y":11.71,"cmd":"L"},{"x":30.99,"y":11.45,"cmd":"L"},{"x":32.86,"y":10.69,"cmd":"L"},{"x":34.55,"y":10.3,"cmd":"L"},{"x":34.55,"y":10.3,"cmd":"L"},{"x":34.34,"y":10.01,"cmd":"L"},{"x":31.4,"y":8.32,"cmd":"L"},{"x":28.8,"y":7.16,"cmd":"L"},{"x":25.14,"y":5.41,"cmd":"L"},{"x":22.49,"y":4.34,"cmd":"L"},{"x":19.8,"y":3.35,"cmd":"L"},{"x":17.93,"y":2.57,"cmd":"L"},{"x":15.25,"y":1.56,"cmd":"L"},{"x":14.19,"y":0.99,"cmd":"L"},{"x":12.58,"y":0.49,"cmd":"L"},{"x":11.52,"y":-0.02,"cmd":"L"},{"x":11.52,"y":-0.02,"cmd":"L"},{"x":14.89,"y":1.95,"cmd":"L"},{"x":18.63,"y":4.51,"cmd":"L"},{"x":22.3,"y":7.17,"cmd":"L"},{"x":25.18,"y":9.7,"cmd":"L"},{"x":27.97,"y":12.34,"cmd":"L"},{"x":30.53,"y":14.35,"cmd":"L"},{"x":32.2,"y":15.45,"cmd":"L"},{"x":32.94,"y":16.51,"cmd":"L"},{"x":33.72,"y":17.51,"cmd":"L"},{"x":33.82,"y":17.93,"cmd":"L"},{"x":33.76,"y":18.76,"cmd":"L"},{"x":33.69,"y":18.95,"cmd":"L"},{"x":33.09,"y":20.01,"cmd":"L"},{"x":32.39,"y":21.04,"cmd":"L"},{"x":31.61,"y":22.04,"cmd":"L"},{"x":30.79,"y":23.02,"cmd":"L"}],"parentId":"Top","idx":55},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1056938411,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1459.6098003629763,"y":276.30671506352087,"width":36.57948156129055,"height":53.9467593089326,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"43f3b8e1-54ed-4eb9-a2cd-ff23bc218d40","pointerId":"you_66630","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":0.91,"y":0,"cmd":"L"},{"x":2.1,"y":0.6,"cmd":"L"},{"x":3.92,"y":1.5,"cmd":"L"},{"x":5.24,"y":2.71,"cmd":"L"},{"x":6.46,"y":4.23,"cmd":"L"},{"x":7.57,"y":5.9,"cmd":"L"},{"x":8.29,"y":8.28,"cmd":"L"},{"x":8.6,"y":10.02,"cmd":"L"},{"x":8.84,"y":12.71,"cmd":"L"},{"x":8.93,"y":14.52,"cmd":"L"},{"x":9,"y":17.24,"cmd":"L"},{"x":9.04,"y":19.96,"cmd":"L"},{"x":9.06,"y":22.69,"cmd":"L"},{"x":9.07,"y":25.41,"cmd":"L"},{"x":9.07,"y":27.22,"cmd":"L"},{"x":9.07,"y":29.04,"cmd":"L"},{"x":9.07,"y":30.85,"cmd":"L"},{"x":9.07,"y":31.76,"cmd":"L"},{"x":9.32,"y":32.75,"cmd":"L"},{"x":9.5,"y":33.05,"cmd":"L"},{"x":10.51,"y":33.78,"cmd":"L"},{"x":12.21,"y":34.85,"cmd":"L"},{"x":13.76,"y":35.4,"cmd":"L"},{"x":14.61,"y":35.62,"cmd":"L"},{"x":15.67,"y":36.09,"cmd":"L"},{"x":17.33,"y":36.52,"cmd":"L"},{"x":19.22,"y":37.2,"cmd":"L"},{"x":20.93,"y":37.55,"cmd":"L"},{"x":21.21,"y":37.71,"cmd":"L"},{"x":21.81,"y":37.62,"cmd":"L"},{"x":21.81,"y":37.62,"cmd":"L"},{"x":21.95,"y":37.1,"cmd":"L"},{"x":21.41,"y":34.43,"cmd":"L"},{"x":20.8,"y":32.54,"cmd":"L"},{"x":19.36,"y":29.66,"cmd":"L"},{"x":18.46,"y":27.84,"cmd":"L"},{"x":17.01,"y":25.81,"cmd":"L"},{"x":16.22,"y":24.82,"cmd":"L"},{"x":15.38,"y":23.85,"cmd":"L"},{"x":15,"y":23.21,"cmd":"L"},{"x":15,"y":23.21,"cmd":"L"},{"x":16.66,"y":24.11,"cmd":"L"},{"x":19.64,"y":26.45,"cmd":"L"},{"x":22.29,"y":28.36,"cmd":"L"},{"x":24.46,"y":30.68,"cmd":"L"},{"x":26.24,"y":32.52,"cmd":"L"},{"x":27.42,"y":34.11,"cmd":"L"},{"x":28.22,"y":35.1,"cmd":"L"},{"x":28.6,"y":35.75,"cmd":"L"},{"x":28.91,"y":36.5,"cmd":"L"},{"x":28.61,"y":38.16,"cmd":"L"},{"x":28.21,"y":39.2,"cmd":"L"},{"x":27.12,"y":40.54,"cmd":"L"},{"x":25.66,"y":41.79,"cmd":"L"},{"x":25.03,"y":42.17,"cmd":"L"},{"x":24,"y":42.89,"cmd":"L"},{"x":22.28,"y":43.95,"cmd":"L"}],"parentId":"Top","idx":56},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":2140414889,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1457.7949183303085,"y":274.49183303085294,"width":60.82296893097032,"height":142.26657815771586,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"4a84e6de-f8a9-4d63-a0c4-0ce3882428a2","pointerId":"you_66635","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":0,"y":0,"cmd":"L"},{"x":0,"y":1.81,"cmd":"L"},{"x":0,"y":5.44,"cmd":"L"},{"x":0,"y":9.07,"cmd":"L"},{"x":0,"y":13.61,"cmd":"L"},{"x":0,"y":18.15,"cmd":"L"},{"x":0,"y":23.59,"cmd":"L"},{"x":0,"y":29.04,"cmd":"L"},{"x":0,"y":32.67,"cmd":"L"},{"x":0,"y":35.39,"cmd":"L"},{"x":0,"y":39.02,"cmd":"L"},{"x":0,"y":41.74,"cmd":"L"},{"x":0,"y":43.56,"cmd":"L"},{"x":0,"y":46.28,"cmd":"L"},{"x":0,"y":49,"cmd":"L"},{"x":0,"y":50.82,"cmd":"L"},{"x":0,"y":53.54,"cmd":"L"},{"x":0,"y":55.35,"cmd":"L"},{"x":0,"y":57.17,"cmd":"L"},{"x":0.46,"y":59.93,"cmd":"L"},{"x":1.8,"y":63.68,"cmd":"L"},{"x":3.29,"y":66.55,"cmd":"L"},{"x":4.96,"y":69.35,"cmd":"L"},{"x":7.53,"y":73.08,"cmd":"L"},{"x":10.2,"y":76.75,"cmd":"L"},{"x":13.61,"y":80.55,"cmd":"L"},{"x":17.32,"y":85.02,"cmd":"L"},{"x":20.97,"y":89.54,"cmd":"L"},{"x":24.74,"y":94.87,"cmd":"L"},{"x":28.42,"y":100.29,"cmd":"L"},{"x":30.42,"y":103.8,"cmd":"L"},{"x":32.14,"y":106.58,"cmd":"L"},{"x":34.74,"y":110.29,"cmd":"L"},{"x":36.58,"y":113,"cmd":"L"},{"x":38.2,"y":114.96,"cmd":"L"},{"x":39.31,"y":116.62,"cmd":"L"},{"x":40.09,"y":117.62,"cmd":"L"},{"x":41.17,"y":119.31,"cmd":"L"},{"x":42.19,"y":121.06,"cmd":"L"},{"x":43.72,"y":123.06,"cmd":"L"},{"x":45.61,"y":125.73,"cmd":"L"},{"x":47.25,"y":127.68,"cmd":"L"},{"x":48.38,"y":129.33,"cmd":"L"},{"x":49.15,"y":130.33,"cmd":"L"},{"x":49.97,"y":131.31,"cmd":"L"},{"x":50.82,"y":132.27,"cmd":"L"}],"parentId":"Top","idx":57},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":619996076,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1511.3339382940107,"y":396.7005444646098,"width":10,"height":23,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"4d9a6ea8-46c8-4a14-98d5-733ce7257c60","pointerId":"you_66636","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":13,"cmd":"M"},{"x":0,"y":13,"cmd":"L"},{"x":0,"y":12.09,"cmd":"L"},{"x":0,"y":10.28,"cmd":"L"},{"x":0,"y":7.56,"cmd":"L"},{"x":0,"y":6.65,"cmd":"L"},{"x":0,"y":4.83,"cmd":"L"},{"x":0,"y":3.02,"cmd":"L"},{"x":0,"y":1.2,"cmd":"L"},{"x":0,"y":0.3,"cmd":"L"}],"parentId":"Top","idx":58},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":132143462,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1499.9818511796732,"y":411.51542649727764,"width":15,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"e1c4bcf6-436d-4992-be75-b0612f245568","pointerId":"you_66637","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":5,"y":0,"cmd":"M"},{"x":5,"y":0,"cmd":"L"},{"x":4.09,"y":0,"cmd":"L"},{"x":2.28,"y":0,"cmd":"L"},{"x":0.46,"y":0,"cmd":"L"}],"parentId":"Top","idx":59},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":794075950,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1281.7513611615243,"y":240.91651542649726,"width":33.593466424682674,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"33398a4a-d677-4da2-8fe8-afa3254925f0","pointerId":"you_66639","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":0.91,"y":0,"cmd":"L"},{"x":3.63,"y":0,"cmd":"L"},{"x":7.26,"y":0,"cmd":"L"},{"x":10.89,"y":0,"cmd":"L"},{"x":13.61,"y":0,"cmd":"L"},{"x":16.33,"y":0,"cmd":"L"},{"x":18.15,"y":0,"cmd":"L"},{"x":19.96,"y":0,"cmd":"L"},{"x":21.78,"y":0,"cmd":"L"},{"x":23.59,"y":0,"cmd":"L"}],"parentId":"Top","idx":60},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":240180553,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1280.8439201451904,"y":313.5117967332123,"width":34.50090744101658,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"32eaa02c-6f7b-42ee-87e3-651c17de51d5","pointerId":"you_66641","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":2.72,"y":0,"cmd":"L"},{"x":5.44,"y":0,"cmd":"L"},{"x":8.17,"y":0,"cmd":"L"},{"x":10.89,"y":0,"cmd":"L"},{"x":14.52,"y":0,"cmd":"L"},{"x":16.33,"y":0,"cmd":"L"},{"x":18.15,"y":0,"cmd":"L"},{"x":19.96,"y":0,"cmd":"L"},{"x":21.78,"y":0,"cmd":"L"},{"x":24.5,"y":0,"cmd":"L"}],"parentId":"Top","idx":61},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":963646050,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1282.6588021778584,"y":399.7186932849364,"width":36.31578947368416,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"c83248fc-53ad-43f1-a50c-de620d6854b6","pointerId":"you_66642","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":1.81,"y":0,"cmd":"L"},{"x":4.54,"y":0,"cmd":"L"},{"x":8.17,"y":0,"cmd":"L"},{"x":12.7,"y":0,"cmd":"L"},{"x":16.33,"y":0,"cmd":"L"},{"x":19.06,"y":0,"cmd":"L"},{"x":21.78,"y":0,"cmd":"L"},{"x":24.5,"y":0,"cmd":"L"},{"x":26.32,"y":0,"cmd":"L"}],"parentId":"Top","idx":62},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":444004363,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1301.9401796735299,"y":393.58920283953427,"width":22.479058076016372,"height":19.759254510737946,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"9de12362-25d9-45ec-9fd8-1bd8a2ce267c","pointerId":"you_66644","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":12.48,"y":9.76,"cmd":"M"},{"x":12.48,"y":9.76,"cmd":"L"},{"x":12.48,"y":9.76,"cmd":"L"},{"x":12.34,"y":9.71,"cmd":"L"},{"x":11.28,"y":9.17,"cmd":"L"},{"x":9.65,"y":8.7,"cmd":"L"},{"x":8.33,"y":7.74,"cmd":"L"},{"x":6.62,"y":6.67,"cmd":"L"},{"x":5.6,"y":5.92,"cmd":"L"},{"x":4.61,"y":5.12,"cmd":"L"},{"x":3.65,"y":4.28,"cmd":"L"},{"x":2.7,"y":3.42,"cmd":"L"},{"x":1.48,"y":1.9,"cmd":"L"},{"x":0.64,"y":0.93,"cmd":"L"},{"x":0.26,"y":0.3,"cmd":"L"}],"parentId":"Top","idx":63},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":878862254,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1303.529945553539,"y":405.882431894686,"width":18.262528172851944,"height":15.632994602591623,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"8e6cc841-6c6c-4e5f-9aa7-49b7e54845f1","pointerId":"you_66645","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":5.63,"cmd":"M"},{"x":0,"y":5.63,"cmd":"L"},{"x":0.46,"y":5.33,"cmd":"L"},{"x":1.98,"y":4.76,"cmd":"L"},{"x":2.33,"y":4.51,"cmd":"L"},{"x":4.04,"y":3.44,"cmd":"L"},{"x":5.06,"y":2.7,"cmd":"L"},{"x":6.05,"y":1.9,"cmd":"L"},{"x":7.02,"y":1.06,"cmd":"L"},{"x":7.97,"y":0.2,"cmd":"L"}],"parentId":"Top","idx":64},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":408015956,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1301.2818755041328,"y":306.3357679614665,"width":14.97039309840784,"height":16.268587755411886,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"c18307c8-af9b-435e-af2e-d1a476c263d6","pointerId":"you_66646","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":4.97,"y":6.27,"cmd":"M"},{"x":4.97,"y":6.27,"cmd":"L"},{"x":4.67,"y":5.81,"cmd":"L"},{"x":3.9,"y":4.8,"cmd":"L"},{"x":3.08,"y":3.82,"cmd":"L"},{"x":2.24,"y":2.86,"cmd":"L"},{"x":1.37,"y":1.92,"cmd":"L"},{"x":0.98,"y":1.31,"cmd":"L"},{"x":0.23,"y":0.29,"cmd":"L"}],"parentId":"Top","idx":65},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1796908069,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1302.622504537205,"y":316.9431089040622,"width":14.620039238466234,"height":13.828215959821591,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"e2e3f5f8-d643-426a-9b59-44acce4228e8","pointerId":"you_66647","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":3.83,"cmd":"M"},{"x":0,"y":3.83,"cmd":"L"},{"x":0.46,"y":3.52,"cmd":"L"},{"x":1.46,"y":2.76,"cmd":"L"},{"x":2.44,"y":1.94,"cmd":"L"},{"x":3.4,"y":1.09,"cmd":"L"},{"x":4.35,"y":0.23,"cmd":"L"}],"parentId":"Top","idx":66},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":506668199,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1297.692305170682,"y":230.5287784141643,"width":20.374845464526743,"height":20.387737012332963,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"13c831c5-a776-4c68-ad03-6e99d8e76862","pointerId":"you_66648","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":10.37,"y":10.39,"cmd":"M"},{"x":10.37,"y":10.39,"cmd":"L"},{"x":10.37,"y":10.39,"cmd":"L"},{"x":9.18,"y":9.79,"cmd":"L"},{"x":8.13,"y":9.13,"cmd":"L"},{"x":6.83,"y":7.8,"cmd":"L"},{"x":5.65,"y":6.22,"cmd":"L"},{"x":4.84,"y":5.23,"cmd":"L"},{"x":4,"y":4.27,"cmd":"L"},{"x":3.14,"y":3.32,"cmd":"L"},{"x":1.98,"y":1.71,"cmd":"L"},{"x":1.19,"y":0.72,"cmd":"L"},{"x":0,"y":0,"cmd":"L"}],"parentId":"Top","idx":67},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":139659187,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1299.900181488203,"y":246.53204410153126,"width":14.60297928790169,"height":15.273763520973262,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"f32f4066-1649-47d1-a67b-2ebdb53b63c8","pointerId":"you_66649","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":5.27,"cmd":"M"},{"x":0,"y":5.27,"cmd":"L"},{"x":0,"y":5.27,"cmd":"L"},{"x":0.8,"y":4.48,"cmd":"L"},{"x":1.7,"y":3.57,"cmd":"L"},{"x":2.89,"y":2,"cmd":"L"},{"x":3.71,"y":1.02,"cmd":"L"},{"x":4.55,"y":0.06,"cmd":"L"}],"parentId":"Top","idx":68},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":2044609186,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1109.3375680580762,"y":389.44766654904316,"width":24.205499299997882,"height":13.745672623893086,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"bb9afeb9-02e6-4c59-8a72-68bef43f87f1","pointerId":"you_66650","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0.29,"cmd":"M"},{"x":0,"y":0.29,"cmd":"L"},{"x":0.99,"y":0.54,"cmd":"L"},{"x":1.86,"y":0.7,"cmd":"L"},{"x":3.75,"y":1.29,"cmd":"L"},{"x":5.63,"y":2.02,"cmd":"L"},{"x":6.69,"y":2.61,"cmd":"L"},{"x":8.29,"y":3.11,"cmd":"L"},{"x":8.62,"y":3.32,"cmd":"L"},{"x":10.15,"y":3.89,"cmd":"L"},{"x":10.89,"y":3.89,"cmd":"L"},{"x":11.34,"y":3.6,"cmd":"L"},{"x":12.35,"y":2.84,"cmd":"L"},{"x":12.75,"y":2.36,"cmd":"L"},{"x":13.13,"y":1.72,"cmd":"L"},{"x":13.86,"y":0.7,"cmd":"L"},{"x":14.21,"y":0,"cmd":"L"}],"parentId":"Top","idx":69},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":545361914,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1111.152450090744,"y":257.2050856028516,"width":23.743754586626437,"height":17.88726139614522,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"94b719d6-21dd-4456-b7ae-e23da78bd53c","pointerId":"you_66651","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":6.4,"cmd":"M"},{"x":0,"y":6.4,"cmd":"L"},{"x":0,"y":6.4,"cmd":"L"},{"x":0,"y":5.49,"cmd":"L"},{"x":0.25,"y":4.5,"cmd":"L"},{"x":0.71,"y":3.44,"cmd":"L"},{"x":0.98,"y":2.64,"cmd":"L"},{"x":1.2,"y":2.3,"cmd":"L"},{"x":1.77,"y":0.78,"cmd":"L"},{"x":2.54,"y":0.08,"cmd":"L"},{"x":2.85,"y":-0.03,"cmd":"L"},{"x":3.63,"y":-0.01,"cmd":"L"},{"x":4.63,"y":0.25,"cmd":"L"},{"x":6.7,"y":1.43,"cmd":"L"},{"x":7.74,"y":2.14,"cmd":"L"},{"x":9.47,"y":3.18,"cmd":"L"},{"x":10.77,"y":4.48,"cmd":"L"},{"x":11.68,"y":5.38,"cmd":"L"},{"x":12.08,"y":5.96,"cmd":"L"},{"x":12.85,"y":6.97,"cmd":"L"},{"x":13.34,"y":7.37,"cmd":"L"},{"x":13.74,"y":7.89,"cmd":"L"}],"parentId":"Top","idx":70},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1724229728,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":1121.1343012704174,"y":319.86388384754986,"width":13.088013281416579,"height":23.128243835688806,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"0cd97c3b-f369-4d72-96da-cef3559c9239","pointerId":"you_66652","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":0,"cmd":"M"},{"x":0,"y":0,"cmd":"L"},{"x":0,"y":0,"cmd":"L"},{"x":0.05,"y":0.14,"cmd":"L"},{"x":0.26,"y":0.99,"cmd":"L"},{"x":0.72,"y":2.04,"cmd":"L"},{"x":1.34,"y":3.1,"cmd":"L"},{"x":2.06,"y":4.13,"cmd":"L"},{"x":2.41,"y":4.82,"cmd":"L"},{"x":2.7,"y":5.61,"cmd":"L"},{"x":3.06,"y":7.32,"cmd":"L"},{"x":2.98,"y":8.18,"cmd":"L"},{"x":2.65,"y":9.21,"cmd":"L"},{"x":2.12,"y":10.27,"cmd":"L"},{"x":1.22,"y":12.08,"cmd":"L"},{"x":0.55,"y":13.13,"cmd":"L"}],"parentId":"Top","idx":71},{"type":"fancyText","content":"GPU cluster","fontFamily":"lato","fontSize":27.125,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"filter":{"enabled":false,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":false,"opacity":0,"type":"gradient","gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0.5,"y1":1,"x2":0.5,"y2":0},"isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":1,"lineWidthVariance":0,"miterLimit":4,"color":"black"},"bbox":{"x":1342.6123076912916,"y":77.31488015921329,"width":186.69555004124527,"height":30.97239324085571,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"a7440cdc-7dae-418c-83d4-9810867df133","seed":1055659432,"pointerId":"you_66656","parentId":"Top","idx":72},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":707483044,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":918.0609424623077,"y":429.66424682395643,"width":10.714012165641407,"height":94.39889505111057,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"5d646e42-8978-423c-899c-4e9749f81f7b","pointerId":"you_66672","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0.71,"y":0,"cmd":"M"},{"x":0.71,"y":1.81,"cmd":"L"},{"x":0.71,"y":9.07,"cmd":"L"},{"x":0.71,"y":19.96,"cmd":"L"},{"x":0.71,"y":32.67,"cmd":"L"},{"x":0.71,"y":43.56,"cmd":"L"},{"x":0.71,"y":53.54,"cmd":"L"},{"x":0.71,"y":63.52,"cmd":"L"},{"x":0.71,"y":69.87,"cmd":"L"},{"x":0.71,"y":74.41,"cmd":"L"},{"x":0.71,"y":78.95,"cmd":"L"},{"x":0.34,"y":80.82,"cmd":"L"},{"x":0.13,"y":82.6,"cmd":"L"},{"x":0,"y":84.4,"cmd":"L"}],"parentId":"Top","idx":73},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":813287661,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":415.2708193,"y":517.5392242,"width":489.58036846457765,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"e4d032c5-cfd0-4256-beb7-e0f87300ba51","pointerId":"you_66681","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":-114.79963153542238,"y":5.550927158500923e-22,"cmd":"L"},{"x":-114.79963153542238,"y":5.550927158500923e-22,"cmd":"L"},{"x":-112.06963153542237,"y":5.550927158500923e-22,"cmd":"L"},{"x":-114.79963153542238,"y":5.550927158500923e-22,"cmd":"L"},{"x":-94.81963153542237,"y":5.550927158500923e-22,"cmd":"L"},{"x":-82.11963153542239,"y":5.550927158500923e-22,"cmd":"L"},{"x":-68.49963153542238,"y":5.550927158500923e-22,"cmd":"L"},{"x":-53.949631535422384,"y":5.550927158500923e-22,"cmd":"L"},{"x":-34.88963153542238,"y":5.550927158500923e-22,"cmd":"L"},{"x":-15.849631535422375,"y":5.550927158500923e-22,"cmd":"L"},{"x":-0.43963153542237876,"y":5.550927158500923e-22,"cmd":"L"},{"x":15.890368464577591,"y":5.550927158500923e-22,"cmd":"L"},{"x":33.17036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":49.47036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":61.260368464577596,"y":5.550927158500923e-22,"cmd":"L"},{"x":72.17036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":83.04036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":93.02036846457764,"y":5.550927158500923e-22,"cmd":"L"},{"x":101.1903684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":108.4403684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":115.6903684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":122.05036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":128.40036846457764,"y":5.550927158500923e-22,"cmd":"L"},{"x":135.66036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":142.0103684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":147.46036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":152.90036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":157.4403684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":162.8803684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":167.42036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":171.05036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":174.6803684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":178.3103684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":181.03036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":183.7503684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":187.3803684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":191.0103684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":194.67036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":198.28036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":201.90036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":205.53036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":210.09036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":212.80036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":214.61036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":218.2703684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":220.97036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":223.7403684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":225.5203684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":228.22036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":230.9403684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":233.66036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":235.48036846457762,"y":5.550927158500923e-22,"cmd":"L"},{"x":238.2403684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":240.9303684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":243.65036846457758,"y":5.550927158500923e-22,"cmd":"L"},{"x":247.3103684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":252.72036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":259.0903684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":263.6103684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":269.0703684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":273.5903684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":277.2503684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":281.7603684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":286.3203684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":289.9303684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":293.5503684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":297.1803684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":300.8103684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":305.3503684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":309.8903684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":314.4203684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":318.9603684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":325.3303684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":331.6703684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":338.0303684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":344.3703684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":350.72036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":356.1703684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":361.6103684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":367.0603684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":373.41036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":381.5703684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":387.9303684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":394.2803684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":401.54036846457757,"y":5.550927158500923e-22,"cmd":"L"},{"x":408.80036846457756,"y":5.550927158500923e-22,"cmd":"L"},{"x":416.06036846457755,"y":5.550927158500923e-22,"cmd":"L"},{"x":423.32036846457765,"y":5.550927158500923e-22,"cmd":"L"},{"x":429.67036846457756,"y":5.550927158500923e-22,"cmd":"L"},{"x":436.0203684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":441.47036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":447.82036846457765,"y":5.550927158500923e-22,"cmd":"L"},{"x":453.2603684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":457.80036846457756,"y":5.550927158500923e-22,"cmd":"L"},{"x":463.2403684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":465.97036846457763,"y":5.550927158500923e-22,"cmd":"L"},{"x":469.6003684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":472.32036846457765,"y":5.550927158500923e-22,"cmd":"L"},{"x":473.2303684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":475.04036846457757,"y":5.550927158500923e-22,"cmd":"L"},{"x":476.8603684645776,"y":5.550927158500923e-22,"cmd":"L"},{"x":478.67036846457756,"y":5.550927158500923e-22,"cmd":"L"},{"x":479.58036846457765,"y":5.550927158500923e-22,"cmd":"L"}],"parentId":"Top","idx":74},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1265528854,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":357.9466728,"y":110.3763467,"width":10.000000044078616,"height":417.99999999999676,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"03d584c3-4044-492b-828d-07fc26397e6b","pointerId":"you_66682","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0.000051427119480439154,"y":408.35,"cmd":"L"},{"x":0.000051427119480439154,"y":406.53,"cmd":"L"},{"x":0.000051427119480439154,"y":402.9,"cmd":"L"},{"x":0.000051427119480439154,"y":408.35,"cmd":"L"},{"x":0.000051427119480439154,"y":377.5,"cmd":"L"},{"x":0.000051427119480439154,"y":361.16,"cmd":"L"},{"x":0.000051427119480439154,"y":342.11,"cmd":"L"},{"x":0.000051427119480439154,"y":322.14,"cmd":"L"},{"x":0.000051427119480439154,"y":303.99,"cmd":"L"},{"x":0.000051427119480439154,"y":284.93,"cmd":"L"},{"x":0.000051427119480439154,"y":264.97,"cmd":"L"},{"x":0.000051427119480439154,"y":253.18,"cmd":"L"},{"x":0.000051427119480439154,"y":245.01,"cmd":"L"},{"x":0.000051427119480439154,"y":225.05,"cmd":"L"},{"x":0.000051427119480439154,"y":204.17,"cmd":"L"},{"x":0.000051427119480439154,"y":193.28,"cmd":"L"},{"x":0.000051427119480439154,"y":182.4,"cmd":"L"},{"x":0.000051427119480439154,"y":171.51,"cmd":"L"},{"x":0.000051427119480439154,"y":163.34,"cmd":"L"},{"x":0.000051427119480439154,"y":156.99,"cmd":"L"},{"x":0.000051427119480439154,"y":151.54,"cmd":"L"},{"x":0.000051427119480439154,"y":146.1,"cmd":"L"},{"x":0.000051427119480439154,"y":140.65,"cmd":"L"},{"x":0.000051427119480439154,"y":136.12,"cmd":"L"},{"x":0.000051427119480439154,"y":132.49,"cmd":"L"},{"x":0.000051427119480439154,"y":128.86,"cmd":"L"},{"x":0.000051427119480439154,"y":126.13,"cmd":"L"},{"x":0.000051427119480439154,"y":122.5,"cmd":"L"},{"x":0.000051427119480439154,"y":120.69,"cmd":"L"},{"x":0.000051427119480439154,"y":117.97,"cmd":"L"},{"x":0.000051427119480439154,"y":115.25,"cmd":"L"},{"x":0.000051427119480439154,"y":113.43,"cmd":"L"},{"x":0.000051427119480439154,"y":110.71,"cmd":"L"},{"x":0.000051427119480439154,"y":107.99,"cmd":"L"},{"x":0.000051427119480439154,"y":104.36,"cmd":"L"},{"x":0.000051427119480439154,"y":101.63,"cmd":"L"},{"x":0.000051427119480439154,"y":98,"cmd":"L"},{"x":0.000051427119480439154,"y":94.37,"cmd":"L"},{"x":0.000051427119480439154,"y":90.74,"cmd":"L"},{"x":0.000051427119480439154,"y":87.11,"cmd":"L"},{"x":0.000051427119480439154,"y":83.48,"cmd":"L"},{"x":0.000051427119480439154,"y":78.95,"cmd":"L"},{"x":0.000051427119480439154,"y":75.32,"cmd":"L"},{"x":0.000051427119480439154,"y":73.5,"cmd":"L"},{"x":0.000051427119480439154,"y":69.87,"cmd":"L"},{"x":0.000051427119480439154,"y":66.24,"cmd":"L"},{"x":0.000051427119480439154,"y":61.71,"cmd":"L"},{"x":0.000051427119480439154,"y":58.08,"cmd":"L"},{"x":0.000051427119480439154,"y":54.45,"cmd":"L"},{"x":0.000051427119480439154,"y":49.91,"cmd":"L"},{"x":0.000051427119480439154,"y":45.37,"cmd":"L"},{"x":0.000051427119480439154,"y":40.83,"cmd":"L"},{"x":0.000051427119480439154,"y":36.3,"cmd":"L"},{"x":0.000051427119480439154,"y":29.95,"cmd":"L"},{"x":0.000051427119480439154,"y":24.5,"cmd":"L"},{"x":0.000051427119480439154,"y":19.96,"cmd":"L"},{"x":0.000051427119480439154,"y":16.33,"cmd":"L"},{"x":0.000051427119480439154,"y":12.7,"cmd":"L"},{"x":0.000051427119480439154,"y":9.07,"cmd":"L"},{"x":0.000051427119480439154,"y":6.35,"cmd":"L"},{"x":0.000051427119480439154,"y":3.63,"cmd":"L"},{"x":0.000051427119480439154,"y":1.81,"cmd":"L"},{"x":0.000051427119480439154,"y":0,"cmd":"L"}],"parentId":"Top","idx":75},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":2049617376,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":385.353966,"y":107.4603735,"width":512.0201172609744,"height":10,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"6bec3c36-8131-4906-b7ae-aa26573c2cd5","pointerId":"you_66683","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":-60.59988273902557,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-60.59988273902557,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-58.789882739025565,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-56.05988273902557,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-51.52988273902557,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-60.59988273902557,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-38.819882739025566,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-32.469882739025564,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-21.579882739025564,"y":3.2069688793627907e-22,"cmd":"L"},{"x":-8.879882739025568,"y":3.2069688793627907e-22,"cmd":"L"},{"x":0.20011726097443727,"y":3.2069688793627907e-22,"cmd":"L"},{"x":11.99011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":25.610117260974434,"y":3.2069688793627907e-22,"cmd":"L"},{"x":38.31011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":51.01011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":62.81011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":74.61011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":85.50011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":94.57011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":103.65011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":114.54011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":126.33011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":139.04011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":149.93011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":159.00011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":168.98011726097442,"y":3.2069688793627907e-22,"cmd":"L"},{"x":179.87011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":190.76011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":202.56011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":214.35011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":226.17011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":238.86011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":251.61011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":263.3901172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":276.0901172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":286.98011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":295.1401172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":306.04011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":315.13011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":324.17011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":333.2701172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":340.56011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":348.68011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":355.94011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":363.2001172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":368.6501172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":374.0701172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":380.43011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":386.79011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":393.12011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":399.49011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":405.85011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":413.11011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":419.5101172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":425.8301172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":430.37011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":434.91011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":438.56011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":442.2001172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":445.7601172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":448.54011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":450.43011726097444,"y":3.2069688793627907e-22,"cmd":"L"},{"x":452.1501172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":453.9401172609745,"y":3.2069688793627907e-22,"cmd":"L"},{"x":454.97011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":455.8101172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":458.48011726097445,"y":3.2069688793627907e-22,"cmd":"L"},{"x":460.2801172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":462.1601172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":463.9301172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":466.63011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":469.35011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":471.1601172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":473.88011726097443,"y":3.2069688793627907e-22,"cmd":"L"},{"x":476.60011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":479.3301172609745,"y":3.2069688793627907e-22,"cmd":"L"},{"x":481.1401172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":483.0101172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":483.8901172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":485.6901172609745,"y":3.2069688793627907e-22,"cmd":"L"},{"x":486.59011726097447,"y":3.2069688793627907e-22,"cmd":"L"},{"x":488.4001172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":490.22011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":491.22011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":492.97011726097446,"y":3.2069688793627907e-22,"cmd":"L"},{"x":494.7701172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":497.5401172609744,"y":3.2069688793627907e-22,"cmd":"L"},{"x":500.21011726097447,"y":3.2069688793627907e-22,"cmd":"L"},{"x":502.0201172609744,"y":3.2069688793627907e-22,"cmd":"L"}],"parentId":"Top","idx":76},{"type":"pen","iteration":1,"pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1641371203,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":920.3891349,"y":135.9731865,"width":10.000000000000004,"height":64,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"a798a187-ac14-4464-afab-b7263209b666","pointerId":"you_66684","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":2.061757999666574e-15,"y":-56.948608311997525,"cmd":"L"},{"x":2.061757999666574e-15,"y":-56.948608311997525,"cmd":"L"},{"x":2.061757999666574e-15,"y":-56.948608311997525,"cmd":"L"},{"x":2.061757999666574e-15,"y":-54.22860831199752,"cmd":"L"},{"x":2.061757999666574e-15,"y":-49.68860831199752,"cmd":"L"},{"x":2.061757999666574e-15,"y":-56.948608311997525,"cmd":"L"},{"x":2.061757999666574e-15,"y":-37.88860831199752,"cmd":"L"},{"x":2.061757999666574e-15,"y":-30.638608311997523,"cmd":"L"},{"x":2.061757999666574e-15,"y":-21.558608311997524,"cmd":"L"},{"x":2.061757999666574e-15,"y":-9.75860831199752,"cmd":"L"},{"x":2.061757999666574e-15,"y":0.24139168800248,"cmd":"L"},{"x":2.061757999666574e-15,"y":11.181391688002492,"cmd":"L"},{"x":2.061757999666574e-15,"y":22.07139168800248,"cmd":"L"},{"x":2.061757999666574e-15,"y":31.181391688002492,"cmd":"L"},{"x":2.061757999666574e-15,"y":38.42139168800247,"cmd":"L"},{"x":2.061757999666574e-15,"y":42.93139168800249,"cmd":"L"},{"x":2.061757999666574e-15,"y":47.54139168800248,"cmd":"L"},{"x":2.061757999666574e-15,"y":50.16139168800248,"cmd":"L"},{"x":2.061757999666574e-15,"y":52.06139168800249,"cmd":"L"},{"x":2.061757999666574e-15,"y":53.80139168800247,"cmd":"L"}],"parentId":"Top","idx":77},{"type":"fancyText","content":"Data warehouse","fontFamily":"lato","fontSize":34.125,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"filter":{"enabled":false,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":false,"opacity":0,"type":"gradient","gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0.5,"y1":1,"x2":0.5,"y2":0},"isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":1,"lineWidthVariance":0,"miterLimit":4,"color":"black"},"bbox":{"x":486.3883847549909,"y":63.52087114337567,"width":317.94972151726165,"height":37.696249883589616,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"86651358-f7ea-4b19-8874-9ddf4512808d","seed":1139135950,"pointerId":"you_66713","parentId":"Top","idx":78},{"type":"pen","pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1265528854,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":11.007871704176935,"y":109.33756805341007,"width":328.9999773438933,"height":10.055356011784625,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"c9146942-2112-44ba-9ec6-0cf407a7bac1","pointerId":"you_66730","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":318.84,"y":0,"cmd":"L"},{"x":318.84,"y":0,"cmd":"L"},{"x":317.02,"y":0,"cmd":"L"},{"x":311.58,"y":0,"cmd":"L"},{"x":318.84,"y":0,"cmd":"L"},{"x":296.15,"y":0,"cmd":"L"},{"x":287.98,"y":0,"cmd":"L"},{"x":280.73,"y":0,"cmd":"L"},{"x":270.74,"y":0,"cmd":"L"},{"x":259.85,"y":0,"cmd":"L"},{"x":251.69,"y":0,"cmd":"L"},{"x":240.8,"y":0,"cmd":"L"},{"x":229,"y":0,"cmd":"L"},{"x":218.11,"y":0,"cmd":"L"},{"x":207.22,"y":0,"cmd":"L"},{"x":195.43,"y":0,"cmd":"L"},{"x":187.26,"y":0,"cmd":"L"},{"x":180.91,"y":0,"cmd":"L"},{"x":167.3,"y":0,"cmd":"L"},{"x":153.68,"y":0,"cmd":"L"},{"x":143.7,"y":0,"cmd":"L"},{"x":135.53,"y":0,"cmd":"L"},{"x":128.28,"y":0,"cmd":"L"},{"x":121.02,"y":0,"cmd":"L"},{"x":113.76,"y":0,"cmd":"L"},{"x":107.4,"y":0,"cmd":"L"},{"x":101.05,"y":0,"cmd":"L"},{"x":94.7,"y":0,"cmd":"L"},{"x":89.24,"y":0,"cmd":"L"},{"x":82.9,"y":0,"cmd":"L"},{"x":77.44,"y":0,"cmd":"L"},{"x":71.08,"y":0,"cmd":"L"},{"x":65.66,"y":0,"cmd":"L"},{"x":61.12,"y":0,"cmd":"L"},{"x":57.49,"y":0,"cmd":"L"},{"x":52.94,"y":0,"cmd":"L"},{"x":49.32,"y":0,"cmd":"L"},{"x":44.79,"y":0,"cmd":"L"},{"x":42.07,"y":0,"cmd":"L"},{"x":39.35,"y":0,"cmd":"L"},{"x":35.72,"y":0,"cmd":"L"},{"x":33.9,"y":0,"cmd":"L"},{"x":31.18,"y":0,"cmd":"L"},{"x":29.36,"y":0,"cmd":"L"},{"x":28.46,"y":0,"cmd":"L"},{"x":26.64,"y":0,"cmd":"L"},{"x":25.73,"y":0,"cmd":"L"},{"x":23.92,"y":0,"cmd":"L"},{"x":23.01,"y":0,"cmd":"L"},{"x":21.2,"y":0,"cmd":"L"},{"x":19.38,"y":0,"cmd":"L"},{"x":18.39,"y":0,"cmd":"L"},{"x":16.63,"y":0,"cmd":"L"},{"x":15.59,"y":0,"cmd":"L"},{"x":13.88,"y":0,"cmd":"L"},{"x":11.12,"y":0,"cmd":"L"},{"x":9.37,"y":0,"cmd":"L"},{"x":8.32,"y":0,"cmd":"L"},{"x":7.49,"y":0,"cmd":"L"},{"x":6.43,"y":0,"cmd":"L"},{"x":4.77,"y":0,"cmd":"L"},{"x":3.02,"y":0,"cmd":"L"},{"x":2.12,"y":0,"cmd":"L"},{"x":0.32,"y":0,"cmd":"L"}],"parentId":"Top","idx":79},{"type":"pen","pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1122498486,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":9.499557515372432,"y":110.09023777826862,"width":10.019499092879242,"height":382.31859046422585,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"c641511d-1822-45a6-bc41-ba4cda6f63f7","pointerId":"you_66731","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0.02,"y":0.15,"cmd":"L"},{"x":0.02,"y":0.15,"cmd":"L"},{"x":0.02,"y":3.78,"cmd":"L"},{"x":0.02,"y":0.15,"cmd":"L"},{"x":0.02,"y":31.92,"cmd":"L"},{"x":0.02,"y":48.25,"cmd":"L"},{"x":0.02,"y":67.31,"cmd":"L"},{"x":0.02,"y":90.9,"cmd":"L"},{"x":0.02,"y":109.05,"cmd":"L"},{"x":0.02,"y":122.66,"cmd":"L"},{"x":0.02,"y":135.36,"cmd":"L"},{"x":0.02,"y":146.25,"cmd":"L"},{"x":0.02,"y":155.33,"cmd":"L"},{"x":0.02,"y":161.68,"cmd":"L"},{"x":0.02,"y":168.03,"cmd":"L"},{"x":0.02,"y":172.57,"cmd":"L"},{"x":0.02,"y":177.11,"cmd":"L"},{"x":0.02,"y":179.83,"cmd":"L"},{"x":0.02,"y":182.55,"cmd":"L"},{"x":0.02,"y":187.09,"cmd":"L"},{"x":0.02,"y":191.62,"cmd":"L"},{"x":0.02,"y":195.25,"cmd":"L"},{"x":0.02,"y":199.79,"cmd":"L"},{"x":0.02,"y":204.33,"cmd":"L"},{"x":0.02,"y":207.96,"cmd":"L"},{"x":0.02,"y":210.68,"cmd":"L"},{"x":0.02,"y":214.31,"cmd":"L"},{"x":0.02,"y":218.85,"cmd":"L"},{"x":0.02,"y":221.57,"cmd":"L"},{"x":0.02,"y":226.11,"cmd":"L"},{"x":0.02,"y":230.67,"cmd":"L"},{"x":0.02,"y":234.33,"cmd":"L"},{"x":0.02,"y":237.91,"cmd":"L"},{"x":0.02,"y":242.47,"cmd":"L"},{"x":0.02,"y":247.92,"cmd":"L"},{"x":0.02,"y":255.17,"cmd":"L"},{"x":0.02,"y":262.43,"cmd":"L"},{"x":0.02,"y":266.98,"cmd":"L"},{"x":0.02,"y":271.53,"cmd":"L"},{"x":0.02,"y":281.48,"cmd":"L"},{"x":0.02,"y":291.46,"cmd":"L"},{"x":0.02,"y":298.72,"cmd":"L"},{"x":0.02,"y":305.08,"cmd":"L"},{"x":0.02,"y":309.6,"cmd":"L"},{"x":0.02,"y":313.22,"cmd":"L"},{"x":0.02,"y":318.69,"cmd":"L"},{"x":0.02,"y":322.3,"cmd":"L"},{"x":0.02,"y":329.56,"cmd":"L"},{"x":0.02,"y":339.54,"cmd":"L"},{"x":0.02,"y":345.89,"cmd":"L"},{"x":0.02,"y":350.43,"cmd":"L"},{"x":0.02,"y":354.96,"cmd":"L"},{"x":0.02,"y":359.5,"cmd":"L"},{"x":0.02,"y":363.16,"cmd":"L"},{"x":0.02,"y":364.96,"cmd":"L"},{"x":0.02,"y":366.76,"cmd":"L"},{"x":0.02,"y":367.67,"cmd":"L"},{"x":0.02,"y":368.58,"cmd":"L"},{"x":0.02,"y":369.58,"cmd":"L"},{"x":0.02,"y":370.44,"cmd":"L"},{"x":0.02,"y":371.5,"cmd":"L"},{"x":0.02,"y":372.32,"cmd":"L"}],"parentId":"Top","idx":80},{"type":"pen","pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":1655476820,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":12.24963230212677,"y":490.4627912074095,"width":344.99957690244497,"height":10.237168632654857,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"8f7095e9-e18f-48b5-9a47-30496c220ceb","pointerId":"you_66732","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":-0.01,"y":0,"cmd":"L"},{"x":-0.01,"y":0,"cmd":"L"},{"x":1.81,"y":0,"cmd":"L"},{"x":4.53,"y":0,"cmd":"L"},{"x":-0.01,"y":0,"cmd":"L"},{"x":18.14,"y":0,"cmd":"L"},{"x":26.31,"y":0,"cmd":"L"},{"x":35.38,"y":0,"cmd":"L"},{"x":46.28,"y":0,"cmd":"L"},{"x":58.07,"y":0,"cmd":"L"},{"x":66.23,"y":0,"cmd":"L"},{"x":73.49,"y":0,"cmd":"L"},{"x":82.57,"y":0,"cmd":"L"},{"x":91.64,"y":0,"cmd":"L"},{"x":102.53,"y":0,"cmd":"L"},{"x":110.7,"y":0,"cmd":"L"},{"x":118.87,"y":0,"cmd":"L"},{"x":127.04,"y":0,"cmd":"L"},{"x":134.29,"y":0,"cmd":"L"},{"x":142.46,"y":0,"cmd":"L"},{"x":150.63,"y":0,"cmd":"L"},{"x":157.9,"y":0,"cmd":"L"},{"x":166.07,"y":0,"cmd":"L"},{"x":172.43,"y":0,"cmd":"L"},{"x":176.95,"y":0,"cmd":"L"},{"x":180.57,"y":0,"cmd":"L"},{"x":189.66,"y":0,"cmd":"L"},{"x":199.63,"y":0,"cmd":"L"},{"x":204.19,"y":0,"cmd":"L"},{"x":208.74,"y":0,"cmd":"L"},{"x":212.34,"y":0,"cmd":"L"},{"x":215.96,"y":0,"cmd":"L"},{"x":219.63,"y":0,"cmd":"L"},{"x":221.42,"y":0,"cmd":"L"},{"x":223.23,"y":0,"cmd":"L"},{"x":227.76,"y":0,"cmd":"L"},{"x":231.39,"y":0,"cmd":"L"},{"x":234.11,"y":0,"cmd":"L"},{"x":237.77,"y":0,"cmd":"L"},{"x":241.38,"y":0,"cmd":"L"},{"x":245,"y":0,"cmd":"L"},{"x":248.66,"y":0,"cmd":"L"},{"x":251.36,"y":0,"cmd":"L"},{"x":252.26,"y":0,"cmd":"L"},{"x":256.8,"y":0,"cmd":"L"},{"x":262.26,"y":0,"cmd":"L"},{"x":266.78,"y":0,"cmd":"L"},{"x":270.41,"y":0,"cmd":"L"},{"x":273.13,"y":0,"cmd":"L"},{"x":275.89,"y":0,"cmd":"L"},{"x":278.59,"y":0,"cmd":"L"},{"x":280.39,"y":0,"cmd":"L"},{"x":283.11,"y":0,"cmd":"L"},{"x":285.84,"y":0,"cmd":"L"},{"x":287.65,"y":0,"cmd":"L"},{"x":289.47,"y":0,"cmd":"L"},{"x":293.1,"y":0,"cmd":"L"},{"x":294.91,"y":0,"cmd":"L"},{"x":298.57,"y":0,"cmd":"L"},{"x":301.27,"y":0,"cmd":"L"},{"x":303.99,"y":0,"cmd":"L"},{"x":305.8,"y":0,"cmd":"L"},{"x":307.61,"y":0,"cmd":"L"},{"x":308.52,"y":0,"cmd":"L"},{"x":310.34,"y":0,"cmd":"L"},{"x":313.06,"y":0,"cmd":"L"},{"x":314.87,"y":0,"cmd":"L"},{"x":316.69,"y":0,"cmd":"L"},{"x":318.5,"y":0,"cmd":"L"},{"x":320.32,"y":0,"cmd":"L"},{"x":322.13,"y":0,"cmd":"L"},{"x":323.95,"y":0,"cmd":"L"},{"x":325.76,"y":0,"cmd":"L"},{"x":327.58,"y":0,"cmd":"L"},{"x":328.49,"y":0,"cmd":"L"},{"x":330.3,"y":0,"cmd":"L"},{"x":332.12,"y":0,"cmd":"L"},{"x":333.93,"y":0,"cmd":"L"},{"x":334.84,"y":0,"cmd":"L"}],"parentId":"Top","idx":81},{"type":"pen","pathSpacing":{"clamp":{"min":5},"compatOverlapSegments":false,"enabled":true,"type":1},"blend":"normal","seed":355519710,"exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":false,"opacity":0,"type":"color","color":"black","isFill":true},"filter":{"enabled":true,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":5,"lineWidthVariance":0.95,"miterLimit":4,"gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0,"y1":0.5,"x2":1,"y2":0.5}},"bbox":{"x":332.56805807622493,"y":104.80763280773972,"width":10.022350225255991,"height":410.18182469980474,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"a770c085-1e22-4acc-b826-27b81029f173","pointerId":"you_66735","pathSimplify":{"enabled":true,"type":0,"value":[10,0.9]},"path":[{"x":0,"y":-0.01,"cmd":"L"},{"x":0,"y":-0.01,"cmd":"L"},{"x":0,"y":1.81,"cmd":"L"},{"x":0,"y":9.07,"cmd":"L"},{"x":0,"y":-0.01,"cmd":"L"},{"x":0,"y":34.48,"cmd":"L"},{"x":0,"y":46.27,"cmd":"L"},{"x":0,"y":57.16,"cmd":"L"},{"x":0,"y":80.75,"cmd":"L"},{"x":0,"y":107.07,"cmd":"L"},{"x":0,"y":125.22,"cmd":"L"},{"x":0,"y":142.46,"cmd":"L"},{"x":0,"y":155.17,"cmd":"L"},{"x":0,"y":166.05,"cmd":"L"},{"x":0,"y":176.94,"cmd":"L"},{"x":0,"y":185.11,"cmd":"L"},{"x":0,"y":196,"cmd":"L"},{"x":0,"y":208.7,"cmd":"L"},{"x":0,"y":217.78,"cmd":"L"},{"x":0,"y":227.77,"cmd":"L"},{"x":0,"y":240.47,"cmd":"L"},{"x":0,"y":253.19,"cmd":"L"},{"x":0,"y":265,"cmd":"L"},{"x":0,"y":273.15,"cmd":"L"},{"x":0,"y":281.32,"cmd":"L"},{"x":0,"y":294.93,"cmd":"L"},{"x":0,"y":306.74,"cmd":"L"},{"x":0,"y":313.99,"cmd":"L"},{"x":0,"y":320.35,"cmd":"L"},{"x":0,"y":326.7,"cmd":"L"},{"x":0,"y":331.21,"cmd":"L"},{"x":0,"y":333.98,"cmd":"L"},{"x":0,"y":336.67,"cmd":"L"},{"x":0,"y":341.23,"cmd":"L"},{"x":0,"y":345.77,"cmd":"L"},{"x":0,"y":348.46,"cmd":"L"},{"x":0,"y":351.23,"cmd":"L"},{"x":0,"y":353.01,"cmd":"L"},{"x":0,"y":355.78,"cmd":"L"},{"x":0,"y":356.66,"cmd":"L"},{"x":0,"y":358.45,"cmd":"L"},{"x":0,"y":361.16,"cmd":"L"},{"x":0,"y":362.06,"cmd":"L"},{"x":0,"y":362.97,"cmd":"L"},{"x":0,"y":364.78,"cmd":"L"},{"x":0,"y":366.6,"cmd":"L"},{"x":0,"y":368.41,"cmd":"L"},{"x":0,"y":370.23,"cmd":"L"},{"x":0,"y":376.58,"cmd":"L"},{"x":0,"y":382.93,"cmd":"L"},{"x":0,"y":386.56,"cmd":"L"},{"x":0,"y":389.32,"cmd":"L"},{"x":0,"y":392.02,"cmd":"L"},{"x":0,"y":394.73,"cmd":"L"},{"x":0,"y":396.61,"cmd":"L"},{"x":0,"y":397.49,"cmd":"L"},{"x":0,"y":399.28,"cmd":"L"},{"x":0,"y":400.18,"cmd":"L"}],"parentId":"Top","idx":83},{"type":"fancyText","content":"Data collection campaigns","fontFamily":"lato","fontSize":22.875,"fontStyle":"normal","fontVariant":"normal","fontWeight":400,"letterSpacing":0,"lineHeight":1,"searchTerm":"","textAlign":"center","textDecoration":"none","textTransform":"none","wordSpacing":0,"fitText":true,"whiteSpace":"pre-wrap","blend":"normal","exportable":true,"findable":true,"fill":{"isPaint":true,"method":"fill","blend":"normal","enabled":true,"opacity":1,"type":"color","color":"#000000","isFill":true},"filter":{"enabled":false,"opened":true,"stack":[]},"stroke":{"isPaint":true,"method":"stroke","blend":"normal","enabled":false,"opacity":0,"type":"gradient","gradient":{"type":"linearGradient","noise":0,"spreadMethod":"pad","stops":[{"color":"#e43a15","offset":0},{"color":"#e65245","offset":1}],"x1":0.5,"y1":1,"x2":0.5,"y2":0},"isStroke":true,"alignment":0.5,"lineCap":"round","lineDash":"none","lineDashOffset":0,"lineJoin":"miter","lineWidth":1,"lineWidthVariance":0,"miterLimit":4,"color":"black"},"bbox":{"x":57.53743194182354,"y":63.64706904255148,"width":261.55652823743304,"height":40.834845734972134,"rotation":0,"scale":{"x":1,"y":1},"skew":{"x":0,"y":0},"anchor":{"x":0,"y":0}},"id":"a2445989-ff5d-4355-bb93-b6eee14349dc","seed":885493581,"pointerId":"you_66737","parentId":"Top","idx":84}]}
